Exploring Large Language Models for Translating Romanian Computational Problems into English

Recent studies have suggested that large language models (LLMs) underperform on mathematical and computer science tasks when these problems are translated from Romanian into English, compared to their original Romanian format. Accurate translation is critical for applications ranging from automatic translations in programming competitions to the creation of high-quality educational materials, as well as minimizing errors or fraud in human translations. This study shows that robust large language models (LLMs) can maintain or even enhance their performance in translating less common languages when given well-structured prompts. Our findings suggest that LLMs, with appropriate supervision, can be reliably used for the automatic translation of IOI (International Olympiad in Informatics)-style tasks. We evaluate several translation methods across multiple LLMs, including OpenRoLLM, Llama 3.1 8B, Llama 3.2 3B and GPT-4o, assessing their translation accuracy and performance stability through repeated runs. Additionally, we augment the OJI (Romanian County-Level Informatics Olympiad) Romanian dataset with accurate English translations, enhancing its utility for future LLM training and evaluation. Through detailed syntactic and semantic analyses, we confirm that with human oversight, LLMs can serve as a viable solution for multilingual problem-solving. We also compare the translation quality of LLMs against human translators, as evaluated by a certified expert, underscoring the potential of LLMs in realworld scenarios.

==> zero_score_problem_bodies_by_model.json <==
{
  "processed_en_temp02_i0_legraphista_pansophic-1-preview-llama31_8b-instruct-fp16": [
    {
      "link": "https://kilonova.ro/problems/515",
      "body": "Here's the challenge in English:\n\nA hybrid car travels on a straight road using either the thermal engine (gasoline) or the electric motor alternately. The axis of integers can be used to describe coordinates on the road. Traveling with the electric motor is free, but some sections of the road require the use of the thermal engine, which involves paying certain taxes.\n\nThe list of $P$ taxable sections of the road, numbered from 1 to $P$, **any two of which are disjoint**. Each section is described by three integer numbers: $st_i$, $dr_i$ and $c_i$ ($1 \\leq i \\leq P$), meaning that on the section of the road situated between coordinates $st_i$ and $dr_i$ (including at the ends $st_i$ and $dr_i$) the thermal engine will be used and a tax of $c_i$ lei will be paid. This tax will be paid for each crossing of the section, regardless of the direction of travel.\n\nThe route that the hybrid car has to cover contains $N$ poles placed on the road, numbered from 1 to $N$. The coordinates of these poles are: $x_1, x_2,x_3, \\ldots, x_N$.\n\nFind:\n\n1. The number of the section with the maximum tax that the car must cross.\n2. The total tax paid for crossing all sections.\n\nThe input consists of:\n\n* A line containing a single integer $C$ ($1$ or $2$), indicating which of the two tasks needs to be solved.\n* $P$ lines, each containing three integers $st_i$, $dr_i$ and $c_i$ ($-300 \\ 000 \\leq st_i < dr_i \\leq 300 \\ 000$ and $1 \\leq c_i \\leq 100 \\ 000$), describing the taxable sections of the road.\n* A line containing $N$ integers $x_1, x_2,x_3, \\ldots, x_N$ ($-1 \\ 000 \\ 000 \\leq x_i \\leq 1 \\ 000 \\ 000$), representing the coordinates of the poles.\n\nThe output will be written to the file `hibrid.out` and will contain:\n\n* A single integer, the answer to the problem."
    },
    {
      "link": "https://kilonova.ro/problems/766",
      "body": "**Electoral Campaign Cleanup**\n\nThe central park in the city is still in a state of disrepair after the electoral campaign, with posters that have been damaged by rain and wind. The local government has decided to take action and form a committee to create advertising panels to cover up the damaged areas.\n\nDue to limited funds, only a certain number of advertising panels will be allocated, and they must occupy as small an area as possible. The committee received data from the field in the form of: length of the wall, how many units are occupied with posters that need to be covered, and the maximum number of panels that can be used. They also received information about which units on the wall are already damaged.\n\n**Task**\n\nGiven the length of the wall, the number of units that are damaged, the maximum number of panels that can be used, and the units on the wall that are damaged, determine the minimum total length of the panels needed to cover the area and the number of panels used. The minimum length is defined as the total number of wall units covered in such a way that the problem areas are masked. When covering the damaged wall units, it is not necessarily necessary to use all the panels. With limited panel usage, there is a possibility of covering clean areas on the wall.\n\n**Input**\n\nThe input file `afise.in` contains three values on the first line separated by a single space: $L \\ n \\ k$, with the meaning: $L$ is the length of the wall, $n$ is the number of units to be covered, and $k$ is the maximum number of panels that can be used. The second line contains $n$ values $x_1, x_2, ..., x_n$, where $x_i$ represents the unit on the wall that is covered by an old poster. These values are in a random order.\n\n**Output**\n\nThe output file `afise.out` contains a single line with two values representing the minimum total length used and the number of panels used to cover all damaged areas.\n\n**Restrictions and clarifications**\n\n* $0 < L \\leq 1 \\ 000$;\n* $0 < n \\leq L$;\n* $0 < k \\leq L / 2$."
    },
    {
      "link": "https://kilonova.ro/problems/872",
      "body": "In the year $2214$, the first interstellar war broke out. Earth was attacked by $n$ extraterrestrial civilizations, which we will number for simplicity from $1$ to $n$.\n\nTo defend themselves, humans invented a special weapon that can be loaded with projectiles of different weights, made from a special material called narun. If the weapon is programmed at level $p$, then a projectile of weight $k$ will reach exactly the distance $k^p$ km ($k$ to the power of $p$) from Earth and if a base of an attacker is located there, it will be destroyed. For example, if the weapon is programmed at level $2$, a projectile of weight 10 will destroy the base of the extraterrestrials located at a distance of $10^2 = 100$ km from Earth.\nThe weapon can be loaded with projectiles of different weights, but since narun is a very rare and expensive material, humans want to use as light projectiles as possible to destroy enemy bases.\n\n# Task\n\nGiven $n$, the number of attackers, as well as the $n$ distances to the enemy bases, write a program that determines:\n\n1. The minimum amount of narun necessary to destroy all enemy bases;\n2. The levels at which the weapon must be programmed, to destroy each enemy base with a minimum amount of narun.\n\n# Input\n\nThe input file `arma.in` contains on the first line a natural number $c$ representing the requirement that must be solved ($1$ or $2$). On the second line there is a natural number $n$, representing the number of attackers. On the next $n$ lines are $n$ natural numbers, one number per line; on the $i$-th line among the $n$ there is the distance from Earth to the base of the $i$-th extraterrestrial civilization\n\n# Output\n\nIf the requirement $c = 1$, then on the first line of the file `arma.out` will be written a natural number representing the minimum amount of narun necessary to destroy all enemy bases.\n\nIf the requirement is $c = 2$, then the output file `arma.out` will contain $n$ lines. On the $i$-th line will be written the level at which the weapon must be programmed to destroy the base of the $i$-th extraterrestrial civilization.\n\n# Restrictions and clarifications\n\n* $1 \\leq n \\leq 10 \\ 000$;\n* The distances to the enemy bases are natural numbers greater than zero $\\leq 2 \\cdot 10^9$;\n* For $50$% of the tests, the requirement is $1$."
    },
    {
      "link": "https://kilonova.ro/problems/886",
      "body": "**Challenge Body in English**\n\nConsider $N$ points in the plane, with natural number coordinates relative to a Cartesian coordinate system XOY, where any two points are distinct.\n\n[triunghiuri.png]\n\n# Task\n\nGiven $N$ and the coordinates of the $N$ points, determine:\n\n1. The maximum number of points that have the same abscissa.\n2. The number of triangles that can be drawn satisfying the following conditions:\n\t* All vertices are in the given points;\n\t* One side is parallel to OX;\n\t* No sides are parallel to OY;\n\n# Input\n\nThe input data is read from the `triunghiuri.in` file, which has the following structure:\n\nOn the first line is the number $p$, indicating the requirement that must be solved ($p$ has a value of 1 or 2);\nOn the second line is the natural number $N$, representing the number of points given;\nOn the next $N$ lines are two natural values $x \\ y$, separated by a single space, representing the coordinates of the given points.\n\n# Output\n\nThe `triunghiuri.out` file will have the following structure:\n\nIf $p = 1$, the maximum number of points that have the same abscissa will be written on the first line (requirement 1).\nIf $p = 2$, the number of triangles that can be drawn satisfying the conditions given, modulo $1 \\ 000 \\ 003$, i.e., the remainder of the division of the number of triangles by $1 \\ 000 \\ 003$ will be written on the first line (requirement 2).\n\n# Restrictions and clarifications\n\n* $3 \\leq N \\leq 100 \\ 000$;\n* $0 \\leq x, y \\leq 1 000$;\n* 25 points are awarded for correctly solving requirement 1 and 65 points are awarded for correctly solving requirement 2."
    }
  ],
  "processed_en_temp02_i0_aya_35b-23-q4_K_M": [
    {
      "link": "https://kilonova.ro/problems/515",
      "body": "Here's the challenge in English:\n\nA hybrid car travels on a straight road using either the thermal engine (gasoline) or the electric motor alternately. The axis of integers can be used to describe coordinates on the road. Traveling with the electric motor is free, but some sections of the road require the use of the thermal engine, which involves paying certain taxes.\n\nThe list of $P$ taxable sections of the road, numbered from 1 to $P$, **any two of which are disjoint**. Each section is described by three integer numbers: $st_i$, $dr_i$ and $c_i$ ($1 \\leq i \\leq P$), meaning that on the section of the road situated between coordinates $st_i$ and $dr_i$ (including at the ends $st_i$ and $dr_i$) the thermal engine will be used and a tax of $c_i$ lei will be paid. This tax will be paid for each crossing of the section, regardless of the direction of travel.\n\nThe route that the hybrid car has to cover contains $N$ poles placed on the road, numbered from 1 to $N$. The coordinates of these poles are: $x_1, x_2,x_3, \\ldots, x_N$.\n\nFind:\n\n1. The number of the section with the maximum tax that the car must cross.\n2. The total tax paid for crossing all sections.\n\nThe input consists of:\n\n* A line containing a single integer $C$ ($1$ or $2$), indicating which of the two tasks needs to be solved.\n* $P$ lines, each containing three integers $st_i$, $dr_i$ and $c_i$ ($-300 \\ 000 \\leq st_i < dr_i \\leq 300 \\ 000$ and $1 \\leq c_i \\leq 100 \\ 000$), describing the taxable sections of the road.\n* A line containing $N$ integers $x_1, x_2,x_3, \\ldots, x_N$ ($-1 \\ 000 \\ 000 \\leq x_i \\leq 1 \\ 000 \\ 000$), representing the coordinates of the poles.\n\nThe output will be written to the file `hibrid.out` and will contain:\n\n* A single integer, the answer to the problem."
    },
    {
      "link": "https://kilonova.ro/problems/766",
      "body": "**Electoral Campaign Cleanup**\n\nThe central park in the city is still in a state of disrepair after the electoral campaign, with posters that have been damaged by rain and wind. The local government has decided to take action and form a committee to create advertising panels to cover up the damaged areas.\n\nDue to limited funds, only a certain number of advertising panels will be allocated, and they must occupy as small an area as possible. The committee received data from the field in the form of: length of the wall, how many units are occupied with posters that need to be covered, and the maximum number of panels that can be used. They also received information about which units on the wall are already damaged.\n\n**Task**\n\nGiven the length of the wall, the number of units that are damaged, the maximum number of panels that can be used, and the units on the wall that are damaged, determine the minimum total length of the panels needed to cover the area and the number of panels used. The minimum length is defined as the total number of wall units covered in such a way that the problem areas are masked. When covering the damaged wall units, it is not necessarily necessary to use all the panels. With limited panel usage, there is a possibility of covering clean areas on the wall.\n\n**Input**\n\nThe input file `afise.in` contains three values on the first line separated by a single space: $L \\ n \\ k$, with the meaning: $L$ is the length of the wall, $n$ is the number of units to be covered, and $k$ is the maximum number of panels that can be used. The second line contains $n$ values $x_1, x_2, ..., x_n$, where $x_i$ represents the unit on the wall that is covered by an old poster. These values are in a random order.\n\n**Output**\n\nThe output file `afise.out` contains a single line with two values representing the minimum total length used and the number of panels used to cover all damaged areas.\n\n**Restrictions and clarifications**\n\n* $0 < L \\leq 1 \\ 000$;\n* $0 < n \\leq L$;\n* $0 < k \\leq L / 2$."
    },
    {
      "link": "https://kilonova.ro/problems/886",
      "body": "**Challenge Body in English**\n\nConsider $N$ points in the plane, with natural number coordinates relative to a Cartesian coordinate system XOY, where any two points are distinct.\n\n[triunghiuri.png]\n\n# Task\n\nGiven $N$ and the coordinates of the $N$ points, determine:\n\n1. The maximum number of points that have the same abscissa.\n2. The number of triangles that can be drawn satisfying the following conditions:\n\t* All vertices are in the given points;\n\t* One side is parallel to OX;\n\t* No sides are parallel to OY;\n\n# Input\n\nThe input data is read from the `triunghiuri.in` file, which has the following structure:\n\nOn the first line is the number $p$, indicating the requirement that must be solved ($p$ has a value of 1 or 2);\nOn the second line is the natural number $N$, representing the number of points given;\nOn the next $N$ lines are two natural values $x \\ y$, separated by a single space, representing the coordinates of the given points.\n\n# Output\n\nThe `triunghiuri.out` file will have the following structure:\n\nIf $p = 1$, the maximum number of points that have the same abscissa will be written on the first line (requirement 1).\nIf $p = 2$, the number of triangles that can be drawn satisfying the conditions given, modulo $1 \\ 000 \\ 003$, i.e., the remainder of the division of the number of triangles by $1 \\ 000 \\ 003$ will be written on the first line (requirement 2).\n\n# Restrictions and clarifications\n\n* $3 \\leq N \\leq 100 \\ 000$;\n* $0 \\leq x, y \\leq 1 000$;\n* 25 points are awarded for correctly solving requirement 1 and 65 points are awarded for correctly solving requirement 2."
    }
  ],
  "processed_legraphista_pansophic-1-preview-llama31_8b-instruct-fp16": [
    {
      "link": "https://kilonova.ro/problems/515",
      "body": "Here's the challenge in English:\n\nA hybrid car travels on a straight road using either the thermal engine (gasoline) or the electric motor alternately. The axis of integers can be used to describe coordinates on the road. Traveling with the electric motor is free, but some sections of the road require the use of the thermal engine, which involves paying certain taxes.\n\nThe list of $P$ taxable sections of the road, numbered from 1 to $P$, **any two of which are disjoint**. Each section is described by three integer numbers: $st_i$, $dr_i$ and $c_i$ ($1 \\leq i \\leq P$), meaning that on the section of the road situated between coordinates $st_i$ and $dr_i$ (including at the ends $st_i$ and $dr_i$) the thermal engine will be used and a tax of $c_i$ lei will be paid. This tax will be paid for each crossing of the section, regardless of the direction of travel.\n\nThe route that the hybrid car has to cover contains $N$ poles placed on the road, numbered from 1 to $N$. The coordinates of these poles are: $x_1, x_2,x_3, \\ldots, x_N$.\n\nFind:\n\n1. The number of the section with the maximum tax that the car must cross.\n2. The total tax paid for crossing all sections.\n\nThe input consists of:\n\n* A line containing a single integer $C$ ($1$ or $2$), indicating which of the two tasks needs to be solved.\n* $P$ lines, each containing three integers $st_i$, $dr_i$ and $c_i$ ($-300 \\ 000 \\leq st_i < dr_i \\leq 300 \\ 000$ and $1 \\leq c_i \\leq 100 \\ 000$), describing the taxable sections of the road.\n* A line containing $N$ integers $x_1, x_2,x_3, \\ldots, x_N$ ($-1 \\ 000 \\ 000 \\leq x_i \\leq 1 \\ 000 \\ 000$), representing the coordinates of the poles.\n\nThe output will be written to the file `hibrid.out` and will contain:\n\n* A single integer, the answer to the problem."
    },
    {
      "link": "https://kilonova.ro/problems/766",
      "body": "**Electoral Campaign Cleanup**\n\nThe central park in the city is still in a state of disrepair after the electoral campaign, with posters that have been damaged by rain and wind. The local government has decided to take action and form a committee to create advertising panels to cover up the damaged areas.\n\nDue to limited funds, only a certain number of advertising panels will be allocated, and they must occupy as small an area as possible. The committee received data from the field in the form of: length of the wall, how many units are occupied with posters that need to be covered, and the maximum number of panels that can be used. They also received information about which units on the wall are already damaged.\n\n**Task**\n\nGiven the length of the wall, the number of units that are damaged, the maximum number of panels that can be used, and the units on the wall that are damaged, determine the minimum total length of the panels needed to cover the area and the number of panels used. The minimum length is defined as the total number of wall units covered in such a way that the problem areas are masked. When covering the damaged wall units, it is not necessarily necessary to use all the panels. With limited panel usage, there is a possibility of covering clean areas on the wall.\n\n**Input**\n\nThe input file `afise.in` contains three values on the first line separated by a single space: $L \\ n \\ k$, with the meaning: $L$ is the length of the wall, $n$ is the number of units to be covered, and $k$ is the maximum number of panels that can be used. The second line contains $n$ values $x_1, x_2, ..., x_n$, where $x_i$ represents the unit on the wall that is covered by an old poster. These values are in a random order.\n\n**Output**\n\nThe output file `afise.out` contains a single line with two values representing the minimum total length used and the number of panels used to cover all damaged areas.\n\n**Restrictions and clarifications**\n\n* $0 < L \\leq 1 \\ 000$;\n* $0 < n \\leq L$;\n* $0 < k \\leq L / 2$."
    },
    {
      "link": "https://kilonova.ro/problems/779",
      "body": "Here's the challenge in English:\n\nThe map of a continent can be seen as a rectangle with height $M$ units and width $N$ units. The top-left corner of the map has coordinates $(0, 0)$, while the bottom-right corner has coordinates $(M, N)$. The coordinates of cities on the map are always integers, i.e., they have the form $(l, c)$ with $0 \\leq l \\leq M$, representing the line, and $0 \\leq c \\leq N$, representing the column. One of the cities on the map has a tourist who wants to start an extraordinary expedition. He decided to go in a certain direction and keep that direction until he reaches the edge of the continent (the map) where his expedition ends. However, he wants to choose that direction that ensures he passes through as many cities as possible.\n\n# Requirement\n\nGiven the dimensions of the map, the coordinates of the city where the tourist is located, and the coordinates of all other cities on the map, determine the maximum number of cities the tourist will visit.\n\n# Input Data\n\nThe first line of the input file `tourist.in` contains two natural numbers $M$ and $N$ separated by a space representing the dimensions of the map. The second line contains two natural numbers $l$ and $c$ separated by a space, representing the initial position of the tourist on the map. The third line contains a natural number $k$, representing the number of cities on the map, different from the city where the tourist is located.\n\nThe following $k$ lines contain two natural numbers each, separated by a space, representing the coordinates of one city on the map, other than the one where the tourist is located.\n\n# Output Data\n\nThe output file `tourist.out` will have one line with a natural number representing the maximum number of cities the tourist visits.\n\n# Restrictions and clarifications\n\n* $1 \\leq N, M \\leq 1000$;\n* $1 \\leq K \\leq 2000$."
    },
    {
      "link": "https://kilonova.ro/problems/936",
      "body": "Here is the challenge body in English:\n\nFarmer Feder cultivates potatoes on a rectangular field of width $N$ meters and length $M$ meters, divided into $N \\times M$ identical square zones of length 1 meter, arranged side by side, with $N$ rows (numbered from 1 to $N$) and $M$ columns (numbered from 1 to $M$).\n\nIn each square zone, there is a potato plant. Walking across the field from the first row to the last row, odd-numbered rows are traversed from column 1 to column $M$, while even-numbered rows are traversed from column $M$ to column 1, the farmer (a math enthusiast) has written down the numbers of potatoes produced by each plant in the order visited, and found that he obtained the sequence of unit digits of the first $N \\times M$ terms of the Fibonacci sequence (see Figure 1, where $N = 3$ and $M = 6$).\n\n# Task\n\nWrite a program that reads the numbers $N$ and $M$ (with the meaning given), and then determines:\n\n1. The number of plants in the field that produce no potatoes;\n2. The maximum number of potatoes that can be produced by plants in a square area from the farmer's field;\n3. For each of the $Q$ pairs of numbers ($A$, $B$) read, the number of potatoes produced by plants in zones located between columns with numbers $A$ and $B$, including these.\n\n# Input\n\nThe input file `cartofi.in` contains on the first line a natural number $C$ representing the requirement that must be met (1, 2 or 3). The second line of the file contains two natural numbers $N$ and $M$, separated by a space, with the meaning given. If $C = 3$, the file will also contain on the third line a natural number $Q$, and on each of the following $Q$ lines, two natural numbers representing a pair of numbers ($A$, $B$).\n\n# Output\n\nThe output file `cartofi.out` will contain:\n\nIf $C = 1$, on the first line a natural number representing the answer to requirement 1.\nIf $C = 2$, on the first line a natural number representing the answer to requirement 2.\nIf $C = 3$, $Q$ lines, each containing a natural number representing the answer to requirement 3 for each pair ($A$, $B$).\n\n# Restrictions and clarifications\n\n* $2 \\leq N \\leq 500 \\ 000 \\ 000$;\n* $3 \\leq M \\leq 1 \\ 000 \\ 000 \\ 000$;\n* $N \\leq M$;\n* $Q \\leq 100 \\ 000$;\n* $1 \\leq A \\leq B \\leq M$;\n* Requirement 1 is worth 20 points, while requirements 2 and 3 are each worth 40 points.\n* The Fibonacci sequence is defined as: $f(1) = 1$, $f(2) = 1$ and $f(n) = f(n-1) + f(n-2)$ if $n \\geq 3$ ($n$ is a non-zero natural number).\n* A square area from the field consists of $K * K$ adjacent square zones, arranged in $K$ rows and $K$ columns, where $1 \\leq K \\leq \\min(N, M)$."
    }
  ],
  "processed_en_temp10_i3_aya_35b-23-q4_K_M": [
    {
      "link": "https://kilonova.ro/problems/515",
      "body": "Here's the challenge in English:\n\nA hybrid car travels on a straight road using either the thermal engine (gasoline) or the electric motor alternately. The axis of integers can be used to describe coordinates on the road. Traveling with the electric motor is free, but some sections of the road require the use of the thermal engine, which involves paying certain taxes.\n\nThe list of $P$ taxable sections of the road, numbered from 1 to $P$, **any two of which are disjoint**. Each section is described by three integer numbers: $st_i$, $dr_i$ and $c_i$ ($1 \\leq i \\leq P$), meaning that on the section of the road situated between coordinates $st_i$ and $dr_i$ (including at the ends $st_i$ and $dr_i$) the thermal engine will be used and a tax of $c_i$ lei will be paid. This tax will be paid for each crossing of the section, regardless of the direction of travel.\n\nThe route that the hybrid car has to cover contains $N$ poles placed on the road, numbered from 1 to $N$. The coordinates of these poles are: $x_1, x_2,x_3, \\ldots, x_N$.\n\nFind:\n\n1. The number of the section with the maximum tax that the car must cross.\n2. The total tax paid for crossing all sections.\n\nThe input consists of:\n\n* A line containing a single integer $C$ ($1$ or $2$), indicating which of the two tasks needs to be solved.\n* $P$ lines, each containing three integers $st_i$, $dr_i$ and $c_i$ ($-300 \\ 000 \\leq st_i < dr_i \\leq 300 \\ 000$ and $1 \\leq c_i \\leq 100 \\ 000$), describing the taxable sections of the road.\n* A line containing $N$ integers $x_1, x_2,x_3, \\ldots, x_N$ ($-1 \\ 000 \\ 000 \\leq x_i \\leq 1 \\ 000 \\ 000$), representing the coordinates of the poles.\n\nThe output will be written to the file `hibrid.out` and will contain:\n\n* A single integer, the answer to the problem."
    },
    {
      "link": "https://kilonova.ro/problems/766",
      "body": "**Electoral Campaign Cleanup**\n\nThe central park in the city is still in a state of disrepair after the electoral campaign, with posters that have been damaged by rain and wind. The local government has decided to take action and form a committee to create advertising panels to cover up the damaged areas.\n\nDue to limited funds, only a certain number of advertising panels will be allocated, and they must occupy as small an area as possible. The committee received data from the field in the form of: length of the wall, how many units are occupied with posters that need to be covered, and the maximum number of panels that can be used. They also received information about which units on the wall are already damaged.\n\n**Task**\n\nGiven the length of the wall, the number of units that are damaged, the maximum number of panels that can be used, and the units on the wall that are damaged, determine the minimum total length of the panels needed to cover the area and the number of panels used. The minimum length is defined as the total number of wall units covered in such a way that the problem areas are masked. When covering the damaged wall units, it is not necessarily necessary to use all the panels. With limited panel usage, there is a possibility of covering clean areas on the wall.\n\n**Input**\n\nThe input file `afise.in` contains three values on the first line separated by a single space: $L \\ n \\ k$, with the meaning: $L$ is the length of the wall, $n$ is the number of units to be covered, and $k$ is the maximum number of panels that can be used. The second line contains $n$ values $x_1, x_2, ..., x_n$, where $x_i$ represents the unit on the wall that is covered by an old poster. These values are in a random order.\n\n**Output**\n\nThe output file `afise.out` contains a single line with two values representing the minimum total length used and the number of panels used to cover all damaged areas.\n\n**Restrictions and clarifications**\n\n* $0 < L \\leq 1 \\ 000$;\n* $0 < n \\leq L$;\n* $0 < k \\leq L / 2$."
    },
    {
      "link": "https://kilonova.ro/problems/936",
      "body": "Here is the challenge body in English:\n\nFarmer Feder cultivates potatoes on a rectangular field of width $N$ meters and length $M$ meters, divided into $N \\times M$ identical square zones of length 1 meter, arranged side by side, with $N$ rows (numbered from 1 to $N$) and $M$ columns (numbered from 1 to $M$).\n\nIn each square zone, there is a potato plant. Walking across the field from the first row to the last row, odd-numbered rows are traversed from column 1 to column $M$, while even-numbered rows are traversed from column $M$ to column 1, the farmer (a math enthusiast) has written down the numbers of potatoes produced by each plant in the order visited, and found that he obtained the sequence of unit digits of the first $N \\times M$ terms of the Fibonacci sequence (see Figure 1, where $N = 3$ and $M = 6$).\n\n# Task\n\nWrite a program that reads the numbers $N$ and $M$ (with the meaning given), and then determines:\n\n1. The number of plants in the field that produce no potatoes;\n2. The maximum number of potatoes that can be produced by plants in a square area from the farmer's field;\n3. For each of the $Q$ pairs of numbers ($A$, $B$) read, the number of potatoes produced by plants in zones located between columns with numbers $A$ and $B$, including these.\n\n# Input\n\nThe input file `cartofi.in` contains on the first line a natural number $C$ representing the requirement that must be met (1, 2 or 3). The second line of the file contains two natural numbers $N$ and $M$, separated by a space, with the meaning given. If $C = 3$, the file will also contain on the third line a natural number $Q$, and on each of the following $Q$ lines, two natural numbers representing a pair of numbers ($A$, $B$).\n\n# Output\n\nThe output file `cartofi.out` will contain:\n\nIf $C = 1$, on the first line a natural number representing the answer to requirement 1.\nIf $C = 2$, on the first line a natural number representing the answer to requirement 2.\nIf $C = 3$, $Q$ lines, each containing a natural number representing the answer to requirement 3 for each pair ($A$, $B$).\n\n# Restrictions and clarifications\n\n* $2 \\leq N \\leq 500 \\ 000 \\ 000$;\n* $3 \\leq M \\leq 1 \\ 000 \\ 000 \\ 000$;\n* $N \\leq M$;\n* $Q \\leq 100 \\ 000$;\n* $1 \\leq A \\leq B \\leq M$;\n* Requirement 1 is worth 20 points, while requirements 2 and 3 are each worth 40 points.\n* The Fibonacci sequence is defined as: $f(1) = 1$, $f(2) = 1$ and $f(n) = f(n-1) + f(n-2)$ if $n \\geq 3$ ($n$ is a non-zero natural number).\n* A square area from the field consists of $K * K$ adjacent square zones, arranged in $K$ rows and $K$ columns, where $1 \\leq K \\leq \\min(N, M)$."
    }
  ],
  "oji.translation.ro_viii-en_mistral7b-instruct-fp16": [
    {
      "link": "https://kilonova.ro/problems/515",
      "body": "Here's the challenge in English:\n\nA hybrid car travels on a straight road using either the thermal engine (gasoline) or the electric motor alternately. The axis of integers can be used to describe coordinates on the road. Traveling with the electric motor is free, but some sections of the road require the use of the thermal engine, which involves paying certain taxes.\n\nThe list of $P$ taxable sections of the road, numbered from 1 to $P$, **any two of which are disjoint**. Each section is described by three integer numbers: $st_i$, $dr_i$ and $c_i$ ($1 \\leq i \\leq P$), meaning that on the section of the road situated between coordinates $st_i$ and $dr_i$ (including at the ends $st_i$ and $dr_i$) the thermal engine will be used and a tax of $c_i$ lei will be paid. This tax will be paid for each crossing of the section, regardless of the direction of travel.\n\nThe route that the hybrid car has to cover contains $N$ poles placed on the road, numbered from 1 to $N$. The coordinates of these poles are: $x_1, x_2,x_3, \\ldots, x_N$.\n\nFind:\n\n1. The number of the section with the maximum tax that the car must cross.\n2. The total tax paid for crossing all sections.\n\nThe input consists of:\n\n* A line containing a single integer $C$ ($1$ or $2$), indicating which of the two tasks needs to be solved.\n* $P$ lines, each containing three integers $st_i$, $dr_i$ and $c_i$ ($-300 \\ 000 \\leq st_i < dr_i \\leq 300 \\ 000$ and $1 \\leq c_i \\leq 100 \\ 000$), describing the taxable sections of the road.\n* A line containing $N$ integers $x_1, x_2,x_3, \\ldots, x_N$ ($-1 \\ 000 \\ 000 \\leq x_i \\leq 1 \\ 000 \\ 000$), representing the coordinates of the poles.\n\nThe output will be written to the file `hibrid.out` and will contain:\n\n* A single integer, the answer to the problem."
    },
    {
      "link": "https://kilonova.ro/problems/516",
      "body": "**Challenge Translation**\n\nMarie has received the following problem statement for her Informatics class: \"Consider a string A with N natural numbers not equal to zero, numbered from 1 to N. We call a sequence a succession of terms located on consecutive positions in the string, and the length of the sequence is the number of terms it is composed of. The cost of a sequence is equal to the product of the sum of prime numbers in the sequence and the sum of composite numbers. A composite number is a number that has at least one divisor natural different from 1 and itself, while a prime number is a number that has exactly two distinct divisors, 1 and itself.\"\n\nWe know that the number 1 is neither prime nor composite, so it does not affect the cost of any sequence in which it appears. Obviously, the cost of a sequence that does not contain any prime numbers or of a sequence that does not contain any composite numbers is equal to 0. Similarly, the sum of prime values in a sequence containing only one prime number X is equal to X; the sum of composite values in a sequence containing only one composite number Y is equal to Y.\n\n# Requirements\n\nHelp Marie solve the following two requirements of the task:\n1. Determine the maximum length of a sequence in string A for which its cost is less than or equal to a natural number K.\n2. Assume that each composite number in the string A is replaced with the product of its smallest prime factor and its largest prime factor. Determine the sequence of maximum length from the new string, for which the greatest common divisor (GCD) of the numbers it is composed of is different from 1. The positions of the first and last elements of the sequence will be displayed. If there are multiple such sequences of maximum length, the one with the maximum first position element will be displayed.\n\n# Input Data\n\nOn the first line of the input file \"tema.in\" are three natural numbers not equal to zero, C, N, and K, in this order, separated by a single space, where C is the number of the requirement that must be solved (1 or 2), and N and K have the meaning given in the statement. On the second line are N natural numbers not equal to zero, separated by a single space, representing, in order, the terms of the string A.\n\n# Output Data\n\nOn the first line of the output file \"tema.out\":\n1. a natural number not equal to zero, representing the maximum length determined for the first requirement, if C = 1;\n2. two natural numbers not equal to zero, separated by a single space, representing, in order, the positions of the first and last elements of the sequence of maximum length, determined according to the second requirement, if C = 2.\n\n# Restrictions and clarifications\n* $2\\leq N \\leq 100 \\ 000$;\n* $1\\leq K \\leq 10^{18}$; **The number K has no role for requirement 2**;\n* $1\\leq A_i \\leq 1 \\ 000 \\ 000$, for each $i$: $1 \\leq i \\leq N$;\n* **For both requirements, there is a solution sequence with a length of at least 2**;\n* There is at least one element different from 1 in the string A.\n* For 10 points, C = 1 and N = 2;\n* For 25 points, C = 1 and N ≤ 4 000;\n* For 15 points, C = 1 and 5 000 < N;\n* For 10 points, C = 2 and N = 2;\n* For 25 points, C = 2 and N ≤ 4 000;\n* For 15 points, C = 2 and 5 000 < N."
    },
    {
      "link": "https://kilonova.ro/problems/707",
      "body": "Challenge translation:\n\nConsider the following sequence, constructed such that each element, except for the first one, is obtained from the previous one: $1, 11, 21, 1211, 111221, \\dots$\nThe terms of the sequence are numbered starting with $1$.\n\n# Task\n\nGiven $n$, a natural number, determine the $n$-th term in the given sequence.\n\n# Input\n\nThe input file `sir.in` contains one line with the number $n$.\n\n# Output\n\nThe output file `sir.out` will contain one single integer, the $n$-th term of the sequence.\n\n# Restrictions and clarifications\n\n* $4 \\leq n \\leq 35$\n* The number of digits in a term does not exceed $17\\ 000$."
    },
    {
      "link": "https://kilonova.ro/problems/801",
      "body": "**Earthquake Simulation**\n\nThe Institute of Earth Physics studies the effects of an impending earthquake using computer simulations. The flat map of buildings on a certain territory is represented using GPS coordinates in plan, longitude and latitude, relative to a reference point considered as coordinates (0, 0), as shown below.\n\nEach building on the map has two GPS coordinates, (Longitude, Latitude) and a Resistance Grade to earthquakes.\nAn earthquake can occur at any point with coordinates on the map, called the seismic center, and has a certain intensity. The shock wave propagates in the form of concentric squares with the seismic center, called levels (level 0 represents the seismic center, level 1 the first concentric square, level 2 the second concentric square, etc.). Intensity decreases by one unit at each concentric square with the seismic center. Buildings are affected by the earthquake only if their resistance grade to earthquakes is less than or equal to the intensity of the earthquake at their location.\n\n~[cladiri.png]\n\n# Task\n\nWrite a program that reads the coordinates of the seismic center and its intensity in that point, as well as the coordinates of the buildings and their resistance grade to earthquakes, and then determines the total number N of affected buildings; the maximum number M of affected buildings on a level; and the levels with M affected buildings, in increasing order of these levels.\n\n# Input\n\nThe input file `cladiri.in` contains on the first line, three natural numbers Long Lat Intensity, separated by one space, representing the coordinates of the seismic center and its intensity respectively. On each of the following lines, up to the end of the file, there are three natural numbers Long Lat Grad, separated by one space, representing the coordinates of a building, respectively its resistance grade to earthquakes.\n\n# Output\n\nThe output file `cladiri.out` will contain three lines. The first line will write the natural number N representing the total number of affected buildings. The second line will write the natural number M representing the maximum number of affected buildings on a level. The third line will write the levels with M affected buildings, in increasing order of these levels.\n\n# Restrictions and clarifications\n\n* $0 \\leq$ Long, Lat, Grad, Intensity $\\leq 10 \\ 000$;\n* $0 <$ number of buildings $\\leq 100 \\ 000$;\n* The seismic center may be located on a building.\n* There are no more buildings with the same coordinates.\n* 52% of the score can be obtained on input tests with $0 \\leq Long, Lat, Grad, Intensity \\leq 100$\n* Partial scores are awarded from the total score, as follows: 25% for requirement a), 25% for requirement b), and 50% for requirement c)."
    },
    {
      "link": "https://kilonova.ro/problems/802",
      "body": "Here's the challenge in English:\n\nMaria likes prime numbers and powers of prime numbers. Starting from a prime number $p$, she constructs new numbers, each constructed number being a product of the form $p^y$ ($y \\in ℕ$, $y \\neq 0$) or $q \\cdot p^m$, where $m \\in ℕ$ and $q$ is a prime number, calling them $p$-primes. For example, the numbers $2, 3, 4, 5, 6, 7, 8, 10, 12, 13, 14, 16, 17$ are the first $13$ $2$-primes because $2 = 2^1$, $3 = 3 \\cdot 2^0$, $4 = 2^2$, $5 = 5 \\cdot 2^0$, $6 = 3 \\cdot 2^1$, $7 = 7 \\cdot 2^0$, $8 = 2^3$, $10 = 5 \\cdot 2^1$, $12 = 3 \\cdot 2^2$, $13 = 13 \\cdot 2^0$, $14 = 7 \\cdot 2^1$, $16 = 2^4$, $17 = 17 \\cdot 2^0$.\n\nOne day, Maria found a piece of paper with a string of $n$ natural numbers written on it. Besides being passionate about numbers and sequences, she wondered how many sequences are on the sheet with the following properties:\n\n* They contain exactly $k$ $p$-primes.\n* They start and end with a $p$-prime.\n\nIn addition, Maria wants to know the starting and ending positions of each sequence, relative to the string written on the piece of paper.\n\n# Task\n\nWrite a program that reads multiple sets of data, each set being formed from numbers $n$, $p$, $k$, with the meanings given above, and the string with $n$ elements $a_1, a_2, a_3, \\dots, a_n$, Maria's numbers. The program will determine for each set of data the number of sequences that contain exactly $k$ $p$-primes, as well as the starting and ending positions of these sequences in the given string.\n\n# Input Data\n\nThe number $D$ representing the number of sets of data in the file `secvente.in` is on the first line. The sets of data are written in the file one after the other. For each set of data, the first line contains three natural numbers: $n$ (the number of elements on the sheet), $p$, and $k$ (with the meaning given above), separated by a single space, and each of the next $n$ lines contains a single natural number from the string $a_1, a_2, a_3, \\dots, a_n$, Maria's numbers.\n\n# Output Data\n\nThe file `secvente.out` will contain $D$ solutions corresponding to the $D$ sets of data. For each solution, the first line will contain a number $x$ representing the number of sequences that meet the required properties, and each of the next $x$ lines will contain two natural numbers, separated by a single space, representing the starting and ending positions of each sequence, in order of increasing starting position. If there is no such sequence in the string, the first line of the set will contain the value $0$.\n\n# Restrictions and Clarifications\n\n* $1 \\leq D \\leq 15$\n* $1 \\leq k, n \\leq 15 \\ 000$\n* $2 \\leq p \\leq 30 \\ 000$; $p$ is a prime natural number\n* $1 \\leq a_1, a_2, a_3, \\dots, a_n \\leq 30 \\ 000$; $a_1, a_2, a_3, \\dots, a_n \\in ℕ$\n* The positions in the string are numbered from 1.\n* The number 1 is not $p$-prime.\n* A sequence in a string is formed by elements on consecutive positions in the given string."
    },
    {
      "link": "https://kilonova.ro/problems/926",
      "body": "**Triangular Zone Sums**\n\nConsider a two-dimensional table A with n rows, n columns, and natural number elements. A triangular zone represented by the triplet (lin, col, k) is a triangular area in the form of a right-angled triangle with sides of equal length |k|, defined as follows:\n\nFor k > 0, the zone consists of k lines:\n* On the first line of the zone, there are elements A[lin][col], A[lin][col+1], ..., A[lin][col+k-1];\n* On the second line of the zone, there are elements A[lin+1][col], A[lin+1][col+1], ..., A[lin+1][col+k-2];\n* On the third line of the zone, there are elements A[lin+2][col], A[lin+2][col+1], ..., A[lin+2][col+k-3];\n* ...\n* On the last line of the zone, there is the element A[lin+k-1][col].\n\nFor k<0, the zone consists of |k|=-k lines:\n* On the first line of the zone, there is the element A[lin-|k|+1][col];\n* On the second line of the zone, there are elements A[lin-|k|+2][col-1], A[lin-|k|+2][col];\n* ...\n* On the last line of the zone, there are elements A[lin][col-|k|+1], A[lin][col-|k|+2], ..., A[lin][col].\n\nThe sum of the elements that make up a triangular zone is called the zone sum.\n\n**Task**\n\nWrite a program to determine the largest of the zone sums, given the table A and Q triangular zones.\n\n**Input**\n\nThe input file `triunghi.in` contains on the first line the natural number n, with the meaning from the statement. On the next n lines are n natural values, representing the elements of the table A. On line n + 2 is the natural number Q, representing the number of triangular zones. On the next Q lines are triplets of values lin col k, which represent the Q zones, in the form described above. The values on the same line of the file are separated by a single space.\n\n**Output**\n\nThe output file `triunghi.out` will contain a single line with a natural number representing the maximum sum required.\n\n**Restrictions and clarifications**\n\n* $3 \\leq n \\leq 1 \\ 000$; $1 \\leq Q \\leq 100 \\ 000$; $2 \\leq |k| \\leq n$;\n* The values in the table are natural numbers from the interval [$1, 100$].\n* The lines and columns of the table A are numbered from 1 to n (lines from top to bottom, and columns from left to right).\n* |k| represents the modulus of the number k (k, for k ≥ 0, respectively -k, for k < 0).\n* It is guaranteed that any triangular zone among the Q is completely included in the table A."
    },
    {
      "link": "https://kilonova.ro/problems/936",
      "body": "Here is the challenge body in English:\n\nFarmer Feder cultivates potatoes on a rectangular field of width $N$ meters and length $M$ meters, divided into $N \\times M$ identical square zones of length 1 meter, arranged side by side, with $N$ rows (numbered from 1 to $N$) and $M$ columns (numbered from 1 to $M$).\n\nIn each square zone, there is a potato plant. Walking across the field from the first row to the last row, odd-numbered rows are traversed from column 1 to column $M$, while even-numbered rows are traversed from column $M$ to column 1, the farmer (a math enthusiast) has written down the numbers of potatoes produced by each plant in the order visited, and found that he obtained the sequence of unit digits of the first $N \\times M$ terms of the Fibonacci sequence (see Figure 1, where $N = 3$ and $M = 6$).\n\n# Task\n\nWrite a program that reads the numbers $N$ and $M$ (with the meaning given), and then determines:\n\n1. The number of plants in the field that produce no potatoes;\n2. The maximum number of potatoes that can be produced by plants in a square area from the farmer's field;\n3. For each of the $Q$ pairs of numbers ($A$, $B$) read, the number of potatoes produced by plants in zones located between columns with numbers $A$ and $B$, including these.\n\n# Input\n\nThe input file `cartofi.in` contains on the first line a natural number $C$ representing the requirement that must be met (1, 2 or 3). The second line of the file contains two natural numbers $N$ and $M$, separated by a space, with the meaning given. If $C = 3$, the file will also contain on the third line a natural number $Q$, and on each of the following $Q$ lines, two natural numbers representing a pair of numbers ($A$, $B$).\n\n# Output\n\nThe output file `cartofi.out` will contain:\n\nIf $C = 1$, on the first line a natural number representing the answer to requirement 1.\nIf $C = 2$, on the first line a natural number representing the answer to requirement 2.\nIf $C = 3$, $Q$ lines, each containing a natural number representing the answer to requirement 3 for each pair ($A$, $B$).\n\n# Restrictions and clarifications\n\n* $2 \\leq N \\leq 500 \\ 000 \\ 000$;\n* $3 \\leq M \\leq 1 \\ 000 \\ 000 \\ 000$;\n* $N \\leq M$;\n* $Q \\leq 100 \\ 000$;\n* $1 \\leq A \\leq B \\leq M$;\n* Requirement 1 is worth 20 points, while requirements 2 and 3 are each worth 40 points.\n* The Fibonacci sequence is defined as: $f(1) = 1$, $f(2) = 1$ and $f(n) = f(n-1) + f(n-2)$ if $n \\geq 3$ ($n$ is a non-zero natural number).\n* A square area from the field consists of $K * K$ adjacent square zones, arranged in $K$ rows and $K$ columns, where $1 \\leq K \\leq \\min(N, M)$."
    },
    {
      "link": "https://kilonova.ro/problems/947",
      "body": "Here is the challenge in English:\n\nAna and Bogdan have invented a new game, which they called Strips. It's a strategy game, but also a memory training game, since it's played on a board that isn't visible to both players during the game.\n\nThe game board is a white strip of length $N$ cm, marked with positions of length 1 cm. The positions are numbered on the board from 0 to $N - 1$, position 0 being marked at the beginning of the table (left end), and position $N - 1$ being marked at the end of the table (right end).\n\nAt the beginning of the game, each player has $Nr$ colored strips, all of the same length $L$ cm. Ana's strips are red, while Bogdan's strips are green.\n\nPlayers move alternately, with Ana moving first. On a turn, the player who is up chooses a position on the game board and if the position is valid, a strip of the respective player will be placed on the board with its left end in the chosen position. If the position is not valid, the move won't be executed, and the player will receive 1 penalty point and lose the strip that would have been placed on the board at that position (it's removed from the game).\n\nA position is considered valid if a strip of length $L$ with its left end fixed at the specified position can be placed on the board, so that the strip is entirely on the board, without overlapping or touching any area colored in the opponent's color.\n\nThe game ends when the players no longer have strips. Each player's goal is to get the largest possible area of a strip colored in their own color. An area on the strip is made up of consecutive positions, colored with the same color.\n\n# Task\n\nWrite a program that reads the length of the game board, the number of strips each player has at the beginning of the game, the length of the strips, as well as the positions specified by the players during the game and solves the following two requirements:\n\n* determine the number of penalty points for each of the two players;\n* determine for each player what is the maximum length of an area on the board colored in their own color at the end of the game.\n\n# Input\n\nThe input file `strips.in` contains on the first line a natural number $C$ representing the requirement to be solved ($1$ or $2$). On the second line are three natural numbers separated by one space $N \\ Nr \\ L$, with the meaning from the statement. The remaining lines of the input file contain, in order, the positions specified by the players during the game, each position on a line.\n\n# Output\n\nThe output file `strips.out` will contain a single line with two natural numbers $rezA$ and $rezB$ separated by a single space. If $C = 1$ then $rezA$ is the number of penalty points accumulated by Ana, and $rezB$ is the number of penalty points accumulated by Bogdan. If $C = 2$ then $rezA$ is the maximum length of an area colored red at the end of the game, and $rezB$ is the maximum length of an area colored green at the end of the game.\n\n# Restrictions and clarifications\n\n* $1 \\leq N \\leq 1 \\ 000 \\ 000 \\ 000$;\n* $1 \\leq Nr \\leq 50 \\ 000$;\n* $1 \\leq L \\leq 20 \\ 000$;\n* It is guaranteed that for the test data, at the end of the game, for each of the two players, the number of disjoint areas on the board colored in the player's color is $\\leq 5 \\ 000$.\n* Positions are natural numbers less than $N$.\n* Since they're beginners, Ana and Bogdan aren't playing optimally yet.\n* For tests worth 50 points, the requirement is 1.\n* For tests worth 40 points, $1 \\leq N \\leq 1 \\ 000 \\ 000$; $1 \\leq L \\leq 1 \\ 000$; and $1 \\leq Nr \\leq 1 \\ 000$."
    }
  ],
  "processed_en_temp06_i1_llama3_8b-instruct-fp16": [
    {
      "link": "https://kilonova.ro/problems/515",
      "body": "Here's the challenge in English:\n\nA hybrid car travels on a straight road using either the thermal engine (gasoline) or the electric motor alternately. The axis of integers can be used to describe coordinates on the road. Traveling with the electric motor is free, but some sections of the road require the use of the thermal engine, which involves paying certain taxes.\n\nThe list of $P$ taxable sections of the road, numbered from 1 to $P$, **any two of which are disjoint**. Each section is described by three integer numbers: $st_i$, $dr_i$ and $c_i$ ($1 \\leq i \\leq P$), meaning that on the section of the road situated between coordinates $st_i$ and $dr_i$ (including at the ends $st_i$ and $dr_i$) the thermal engine will be used and a tax of $c_i$ lei will be paid. This tax will be paid for each crossing of the section, regardless of the direction of travel.\n\nThe route that the hybrid car has to cover contains $N$ poles placed on the road, numbered from 1 to $N$. The coordinates of these poles are: $x_1, x_2,x_3, \\ldots, x_N$.\n\nFind:\n\n1. The number of the section with the maximum tax that the car must cross.\n2. The total tax paid for crossing all sections.\n\nThe input consists of:\n\n* A line containing a single integer $C$ ($1$ or $2$), indicating which of the two tasks needs to be solved.\n* $P$ lines, each containing three integers $st_i$, $dr_i$ and $c_i$ ($-300 \\ 000 \\leq st_i < dr_i \\leq 300 \\ 000$ and $1 \\leq c_i \\leq 100 \\ 000$), describing the taxable sections of the road.\n* A line containing $N$ integers $x_1, x_2,x_3, \\ldots, x_N$ ($-1 \\ 000 \\ 000 \\leq x_i \\leq 1 \\ 000 \\ 000$), representing the coordinates of the poles.\n\nThe output will be written to the file `hibrid.out` and will contain:\n\n* A single integer, the answer to the problem."
    },
    {
      "link": "https://kilonova.ro/problems/766",
      "body": "**Electoral Campaign Cleanup**\n\nThe central park in the city is still in a state of disrepair after the electoral campaign, with posters that have been damaged by rain and wind. The local government has decided to take action and form a committee to create advertising panels to cover up the damaged areas.\n\nDue to limited funds, only a certain number of advertising panels will be allocated, and they must occupy as small an area as possible. The committee received data from the field in the form of: length of the wall, how many units are occupied with posters that need to be covered, and the maximum number of panels that can be used. They also received information about which units on the wall are already damaged.\n\n**Task**\n\nGiven the length of the wall, the number of units that are damaged, the maximum number of panels that can be used, and the units on the wall that are damaged, determine the minimum total length of the panels needed to cover the area and the number of panels used. The minimum length is defined as the total number of wall units covered in such a way that the problem areas are masked. When covering the damaged wall units, it is not necessarily necessary to use all the panels. With limited panel usage, there is a possibility of covering clean areas on the wall.\n\n**Input**\n\nThe input file `afise.in` contains three values on the first line separated by a single space: $L \\ n \\ k$, with the meaning: $L$ is the length of the wall, $n$ is the number of units to be covered, and $k$ is the maximum number of panels that can be used. The second line contains $n$ values $x_1, x_2, ..., x_n$, where $x_i$ represents the unit on the wall that is covered by an old poster. These values are in a random order.\n\n**Output**\n\nThe output file `afise.out` contains a single line with two values representing the minimum total length used and the number of panels used to cover all damaged areas.\n\n**Restrictions and clarifications**\n\n* $0 < L \\leq 1 \\ 000$;\n* $0 < n \\leq L$;\n* $0 < k \\leq L / 2$."
    },
    {
      "link": "https://kilonova.ro/problems/936",
      "body": "Here is the challenge body in English:\n\nFarmer Feder cultivates potatoes on a rectangular field of width $N$ meters and length $M$ meters, divided into $N \\times M$ identical square zones of length 1 meter, arranged side by side, with $N$ rows (numbered from 1 to $N$) and $M$ columns (numbered from 1 to $M$).\n\nIn each square zone, there is a potato plant. Walking across the field from the first row to the last row, odd-numbered rows are traversed from column 1 to column $M$, while even-numbered rows are traversed from column $M$ to column 1, the farmer (a math enthusiast) has written down the numbers of potatoes produced by each plant in the order visited, and found that he obtained the sequence of unit digits of the first $N \\times M$ terms of the Fibonacci sequence (see Figure 1, where $N = 3$ and $M = 6$).\n\n# Task\n\nWrite a program that reads the numbers $N$ and $M$ (with the meaning given), and then determines:\n\n1. The number of plants in the field that produce no potatoes;\n2. The maximum number of potatoes that can be produced by plants in a square area from the farmer's field;\n3. For each of the $Q$ pairs of numbers ($A$, $B$) read, the number of potatoes produced by plants in zones located between columns with numbers $A$ and $B$, including these.\n\n# Input\n\nThe input file `cartofi.in` contains on the first line a natural number $C$ representing the requirement that must be met (1, 2 or 3). The second line of the file contains two natural numbers $N$ and $M$, separated by a space, with the meaning given. If $C = 3$, the file will also contain on the third line a natural number $Q$, and on each of the following $Q$ lines, two natural numbers representing a pair of numbers ($A$, $B$).\n\n# Output\n\nThe output file `cartofi.out` will contain:\n\nIf $C = 1$, on the first line a natural number representing the answer to requirement 1.\nIf $C = 2$, on the first line a natural number representing the answer to requirement 2.\nIf $C = 3$, $Q$ lines, each containing a natural number representing the answer to requirement 3 for each pair ($A$, $B$).\n\n# Restrictions and clarifications\n\n* $2 \\leq N \\leq 500 \\ 000 \\ 000$;\n* $3 \\leq M \\leq 1 \\ 000 \\ 000 \\ 000$;\n* $N \\leq M$;\n* $Q \\leq 100 \\ 000$;\n* $1 \\leq A \\leq B \\leq M$;\n* Requirement 1 is worth 20 points, while requirements 2 and 3 are each worth 40 points.\n* The Fibonacci sequence is defined as: $f(1) = 1$, $f(2) = 1$ and $f(n) = f(n-1) + f(n-2)$ if $n \\geq 3$ ($n$ is a non-zero natural number).\n* A square area from the field consists of $K * K$ adjacent square zones, arranged in $K$ rows and $K$ columns, where $1 \\leq K \\leq \\min(N, M)$."
    }
  ],
  "processed_en_temp_legraphista_pansophic-1-preview-llama31_8b-instruct-fp16": [
    {
      "link": "https://kilonova.ro/problems/515",
      "body": "Here's the challenge in English:\n\nA hybrid car travels on a straight road using either the thermal engine (gasoline) or the electric motor alternately. The axis of integers can be used to describe coordinates on the road. Traveling with the electric motor is free, but some sections of the road require the use of the thermal engine, which involves paying certain taxes.\n\nThe list of $P$ taxable sections of the road, numbered from 1 to $P$, **any two of which are disjoint**. Each section is described by three integer numbers: $st_i$, $dr_i$ and $c_i$ ($1 \\leq i \\leq P$), meaning that on the section of the road situated between coordinates $st_i$ and $dr_i$ (including at the ends $st_i$ and $dr_i$) the thermal engine will be used and a tax of $c_i$ lei will be paid. This tax will be paid for each crossing of the section, regardless of the direction of travel.\n\nThe route that the hybrid car has to cover contains $N$ poles placed on the road, numbered from 1 to $N$. The coordinates of these poles are: $x_1, x_2,x_3, \\ldots, x_N$.\n\nFind:\n\n1. The number of the section with the maximum tax that the car must cross.\n2. The total tax paid for crossing all sections.\n\nThe input consists of:\n\n* A line containing a single integer $C$ ($1$ or $2$), indicating which of the two tasks needs to be solved.\n* $P$ lines, each containing three integers $st_i$, $dr_i$ and $c_i$ ($-300 \\ 000 \\leq st_i < dr_i \\leq 300 \\ 000$ and $1 \\leq c_i \\leq 100 \\ 000$), describing the taxable sections of the road.\n* A line containing $N$ integers $x_1, x_2,x_3, \\ldots, x_N$ ($-1 \\ 000 \\ 000 \\leq x_i \\leq 1 \\ 000 \\ 000$), representing the coordinates of the poles.\n\nThe output will be written to the file `hibrid.out` and will contain:\n\n* A single integer, the answer to the problem."
    },
    {
      "link": "https://kilonova.ro/problems/779",
      "body": "Here's the challenge in English:\n\nThe map of a continent can be seen as a rectangle with height $M$ units and width $N$ units. The top-left corner of the map has coordinates $(0, 0)$, while the bottom-right corner has coordinates $(M, N)$. The coordinates of cities on the map are always integers, i.e., they have the form $(l, c)$ with $0 \\leq l \\leq M$, representing the line, and $0 \\leq c \\leq N$, representing the column. One of the cities on the map has a tourist who wants to start an extraordinary expedition. He decided to go in a certain direction and keep that direction until he reaches the edge of the continent (the map) where his expedition ends. However, he wants to choose that direction that ensures he passes through as many cities as possible.\n\n# Requirement\n\nGiven the dimensions of the map, the coordinates of the city where the tourist is located, and the coordinates of all other cities on the map, determine the maximum number of cities the tourist will visit.\n\n# Input Data\n\nThe first line of the input file `tourist.in` contains two natural numbers $M$ and $N$ separated by a space representing the dimensions of the map. The second line contains two natural numbers $l$ and $c$ separated by a space, representing the initial position of the tourist on the map. The third line contains a natural number $k$, representing the number of cities on the map, different from the city where the tourist is located.\n\nThe following $k$ lines contain two natural numbers each, separated by a space, representing the coordinates of one city on the map, other than the one where the tourist is located.\n\n# Output Data\n\nThe output file `tourist.out` will have one line with a natural number representing the maximum number of cities the tourist visits.\n\n# Restrictions and clarifications\n\n* $1 \\leq N, M \\leq 1000$;\n* $1 \\leq K \\leq 2000$."
    },
    {
      "link": "https://kilonova.ro/problems/886",
      "body": "**Challenge Body in English**\n\nConsider $N$ points in the plane, with natural number coordinates relative to a Cartesian coordinate system XOY, where any two points are distinct.\n\n[triunghiuri.png]\n\n# Task\n\nGiven $N$ and the coordinates of the $N$ points, determine:\n\n1. The maximum number of points that have the same abscissa.\n2. The number of triangles that can be drawn satisfying the following conditions:\n\t* All vertices are in the given points;\n\t* One side is parallel to OX;\n\t* No sides are parallel to OY;\n\n# Input\n\nThe input data is read from the `triunghiuri.in` file, which has the following structure:\n\nOn the first line is the number $p$, indicating the requirement that must be solved ($p$ has a value of 1 or 2);\nOn the second line is the natural number $N$, representing the number of points given;\nOn the next $N$ lines are two natural values $x \\ y$, separated by a single space, representing the coordinates of the given points.\n\n# Output\n\nThe `triunghiuri.out` file will have the following structure:\n\nIf $p = 1$, the maximum number of points that have the same abscissa will be written on the first line (requirement 1).\nIf $p = 2$, the number of triangles that can be drawn satisfying the conditions given, modulo $1 \\ 000 \\ 003$, i.e., the remainder of the division of the number of triangles by $1 \\ 000 \\ 003$ will be written on the first line (requirement 2).\n\n# Restrictions and clarifications\n\n* $3 \\leq N \\leq 100 \\ 000$;\n* $0 \\leq x, y \\leq 1 000$;\n* 25 points are awarded for correctly solving requirement 1 and 65 points are awarded for correctly solving requirement 2."
    }
  ],
  "processed_en_temp02_i0_llama3_8b-instruct-fp16": [
    {
      "link": "https://kilonova.ro/problems/515",
      "body": "Here's the challenge in English:\n\nA hybrid car travels on a straight road using either the thermal engine (gasoline) or the electric motor alternately. The axis of integers can be used to describe coordinates on the road. Traveling with the electric motor is free, but some sections of the road require the use of the thermal engine, which involves paying certain taxes.\n\nThe list of $P$ taxable sections of the road, numbered from 1 to $P$, **any two of which are disjoint**. Each section is described by three integer numbers: $st_i$, $dr_i$ and $c_i$ ($1 \\leq i \\leq P$), meaning that on the section of the road situated between coordinates $st_i$ and $dr_i$ (including at the ends $st_i$ and $dr_i$) the thermal engine will be used and a tax of $c_i$ lei will be paid. This tax will be paid for each crossing of the section, regardless of the direction of travel.\n\nThe route that the hybrid car has to cover contains $N$ poles placed on the road, numbered from 1 to $N$. The coordinates of these poles are: $x_1, x_2,x_3, \\ldots, x_N$.\n\nFind:\n\n1. The number of the section with the maximum tax that the car must cross.\n2. The total tax paid for crossing all sections.\n\nThe input consists of:\n\n* A line containing a single integer $C$ ($1$ or $2$), indicating which of the two tasks needs to be solved.\n* $P$ lines, each containing three integers $st_i$, $dr_i$ and $c_i$ ($-300 \\ 000 \\leq st_i < dr_i \\leq 300 \\ 000$ and $1 \\leq c_i \\leq 100 \\ 000$), describing the taxable sections of the road.\n* A line containing $N$ integers $x_1, x_2,x_3, \\ldots, x_N$ ($-1 \\ 000 \\ 000 \\leq x_i \\leq 1 \\ 000 \\ 000$), representing the coordinates of the poles.\n\nThe output will be written to the file `hibrid.out` and will contain:\n\n* A single integer, the answer to the problem."
    },
    {
      "link": "https://kilonova.ro/problems/766",
      "body": "**Electoral Campaign Cleanup**\n\nThe central park in the city is still in a state of disrepair after the electoral campaign, with posters that have been damaged by rain and wind. The local government has decided to take action and form a committee to create advertising panels to cover up the damaged areas.\n\nDue to limited funds, only a certain number of advertising panels will be allocated, and they must occupy as small an area as possible. The committee received data from the field in the form of: length of the wall, how many units are occupied with posters that need to be covered, and the maximum number of panels that can be used. They also received information about which units on the wall are already damaged.\n\n**Task**\n\nGiven the length of the wall, the number of units that are damaged, the maximum number of panels that can be used, and the units on the wall that are damaged, determine the minimum total length of the panels needed to cover the area and the number of panels used. The minimum length is defined as the total number of wall units covered in such a way that the problem areas are masked. When covering the damaged wall units, it is not necessarily necessary to use all the panels. With limited panel usage, there is a possibility of covering clean areas on the wall.\n\n**Input**\n\nThe input file `afise.in` contains three values on the first line separated by a single space: $L \\ n \\ k$, with the meaning: $L$ is the length of the wall, $n$ is the number of units to be covered, and $k$ is the maximum number of panels that can be used. The second line contains $n$ values $x_1, x_2, ..., x_n$, where $x_i$ represents the unit on the wall that is covered by an old poster. These values are in a random order.\n\n**Output**\n\nThe output file `afise.out` contains a single line with two values representing the minimum total length used and the number of panels used to cover all damaged areas.\n\n**Restrictions and clarifications**\n\n* $0 < L \\leq 1 \\ 000$;\n* $0 < n \\leq L$;\n* $0 < k \\leq L / 2$."
    },
    {
      "link": "https://kilonova.ro/problems/802",
      "body": "Here's the challenge in English:\n\nMaria likes prime numbers and powers of prime numbers. Starting from a prime number $p$, she constructs new numbers, each constructed number being a product of the form $p^y$ ($y \\in ℕ$, $y \\neq 0$) or $q \\cdot p^m$, where $m \\in ℕ$ and $q$ is a prime number, calling them $p$-primes. For example, the numbers $2, 3, 4, 5, 6, 7, 8, 10, 12, 13, 14, 16, 17$ are the first $13$ $2$-primes because $2 = 2^1$, $3 = 3 \\cdot 2^0$, $4 = 2^2$, $5 = 5 \\cdot 2^0$, $6 = 3 \\cdot 2^1$, $7 = 7 \\cdot 2^0$, $8 = 2^3$, $10 = 5 \\cdot 2^1$, $12 = 3 \\cdot 2^2$, $13 = 13 \\cdot 2^0$, $14 = 7 \\cdot 2^1$, $16 = 2^4$, $17 = 17 \\cdot 2^0$.\n\nOne day, Maria found a piece of paper with a string of $n$ natural numbers written on it. Besides being passionate about numbers and sequences, she wondered how many sequences are on the sheet with the following properties:\n\n* They contain exactly $k$ $p$-primes.\n* They start and end with a $p$-prime.\n\nIn addition, Maria wants to know the starting and ending positions of each sequence, relative to the string written on the piece of paper.\n\n# Task\n\nWrite a program that reads multiple sets of data, each set being formed from numbers $n$, $p$, $k$, with the meanings given above, and the string with $n$ elements $a_1, a_2, a_3, \\dots, a_n$, Maria's numbers. The program will determine for each set of data the number of sequences that contain exactly $k$ $p$-primes, as well as the starting and ending positions of these sequences in the given string.\n\n# Input Data\n\nThe number $D$ representing the number of sets of data in the file `secvente.in` is on the first line. The sets of data are written in the file one after the other. For each set of data, the first line contains three natural numbers: $n$ (the number of elements on the sheet), $p$, and $k$ (with the meaning given above), separated by a single space, and each of the next $n$ lines contains a single natural number from the string $a_1, a_2, a_3, \\dots, a_n$, Maria's numbers.\n\n# Output Data\n\nThe file `secvente.out` will contain $D$ solutions corresponding to the $D$ sets of data. For each solution, the first line will contain a number $x$ representing the number of sequences that meet the required properties, and each of the next $x$ lines will contain two natural numbers, separated by a single space, representing the starting and ending positions of each sequence, in order of increasing starting position. If there is no such sequence in the string, the first line of the set will contain the value $0$.\n\n# Restrictions and Clarifications\n\n* $1 \\leq D \\leq 15$\n* $1 \\leq k, n \\leq 15 \\ 000$\n* $2 \\leq p \\leq 30 \\ 000$; $p$ is a prime natural number\n* $1 \\leq a_1, a_2, a_3, \\dots, a_n \\leq 30 \\ 000$; $a_1, a_2, a_3, \\dots, a_n \\in ℕ$\n* The positions in the string are numbered from 1.\n* The number 1 is not $p$-prime.\n* A sequence in a string is formed by elements on consecutive positions in the given string."
    }
  ],
  "processed_en_temp06_i2_llama3_8b-instruct-fp16": [
    {
      "link": "https://kilonova.ro/problems/515",
      "body": "Here's the challenge in English:\n\nA hybrid car travels on a straight road using either the thermal engine (gasoline) or the electric motor alternately. The axis of integers can be used to describe coordinates on the road. Traveling with the electric motor is free, but some sections of the road require the use of the thermal engine, which involves paying certain taxes.\n\nThe list of $P$ taxable sections of the road, numbered from 1 to $P$, **any two of which are disjoint**. Each section is described by three integer numbers: $st_i$, $dr_i$ and $c_i$ ($1 \\leq i \\leq P$), meaning that on the section of the road situated between coordinates $st_i$ and $dr_i$ (including at the ends $st_i$ and $dr_i$) the thermal engine will be used and a tax of $c_i$ lei will be paid. This tax will be paid for each crossing of the section, regardless of the direction of travel.\n\nThe route that the hybrid car has to cover contains $N$ poles placed on the road, numbered from 1 to $N$. The coordinates of these poles are: $x_1, x_2,x_3, \\ldots, x_N$.\n\nFind:\n\n1. The number of the section with the maximum tax that the car must cross.\n2. The total tax paid for crossing all sections.\n\nThe input consists of:\n\n* A line containing a single integer $C$ ($1$ or $2$), indicating which of the two tasks needs to be solved.\n* $P$ lines, each containing three integers $st_i$, $dr_i$ and $c_i$ ($-300 \\ 000 \\leq st_i < dr_i \\leq 300 \\ 000$ and $1 \\leq c_i \\leq 100 \\ 000$), describing the taxable sections of the road.\n* A line containing $N$ integers $x_1, x_2,x_3, \\ldots, x_N$ ($-1 \\ 000 \\ 000 \\leq x_i \\leq 1 \\ 000 \\ 000$), representing the coordinates of the poles.\n\nThe output will be written to the file `hibrid.out` and will contain:\n\n* A single integer, the answer to the problem."
    },
    {
      "link": "https://kilonova.ro/problems/766",
      "body": "**Electoral Campaign Cleanup**\n\nThe central park in the city is still in a state of disrepair after the electoral campaign, with posters that have been damaged by rain and wind. The local government has decided to take action and form a committee to create advertising panels to cover up the damaged areas.\n\nDue to limited funds, only a certain number of advertising panels will be allocated, and they must occupy as small an area as possible. The committee received data from the field in the form of: length of the wall, how many units are occupied with posters that need to be covered, and the maximum number of panels that can be used. They also received information about which units on the wall are already damaged.\n\n**Task**\n\nGiven the length of the wall, the number of units that are damaged, the maximum number of panels that can be used, and the units on the wall that are damaged, determine the minimum total length of the panels needed to cover the area and the number of panels used. The minimum length is defined as the total number of wall units covered in such a way that the problem areas are masked. When covering the damaged wall units, it is not necessarily necessary to use all the panels. With limited panel usage, there is a possibility of covering clean areas on the wall.\n\n**Input**\n\nThe input file `afise.in` contains three values on the first line separated by a single space: $L \\ n \\ k$, with the meaning: $L$ is the length of the wall, $n$ is the number of units to be covered, and $k$ is the maximum number of panels that can be used. The second line contains $n$ values $x_1, x_2, ..., x_n$, where $x_i$ represents the unit on the wall that is covered by an old poster. These values are in a random order.\n\n**Output**\n\nThe output file `afise.out` contains a single line with two values representing the minimum total length used and the number of panels used to cover all damaged areas.\n\n**Restrictions and clarifications**\n\n* $0 < L \\leq 1 \\ 000$;\n* $0 < n \\leq L$;\n* $0 < k \\leq L / 2$."
    }
  ],
  "oji.translation.ro_viii-en_legraphista_aya8b-23-fp16": [
    {
      "link": "https://kilonova.ro/problems/515",
      "body": "Here's the challenge in English:\n\nA hybrid car travels on a straight road using either the thermal engine (gasoline) or the electric motor alternately. The axis of integers can be used to describe coordinates on the road. Traveling with the electric motor is free, but some sections of the road require the use of the thermal engine, which involves paying certain taxes.\n\nThe list of $P$ taxable sections of the road, numbered from 1 to $P$, **any two of which are disjoint**. Each section is described by three integer numbers: $st_i$, $dr_i$ and $c_i$ ($1 \\leq i \\leq P$), meaning that on the section of the road situated between coordinates $st_i$ and $dr_i$ (including at the ends $st_i$ and $dr_i$) the thermal engine will be used and a tax of $c_i$ lei will be paid. This tax will be paid for each crossing of the section, regardless of the direction of travel.\n\nThe route that the hybrid car has to cover contains $N$ poles placed on the road, numbered from 1 to $N$. The coordinates of these poles are: $x_1, x_2,x_3, \\ldots, x_N$.\n\nFind:\n\n1. The number of the section with the maximum tax that the car must cross.\n2. The total tax paid for crossing all sections.\n\nThe input consists of:\n\n* A line containing a single integer $C$ ($1$ or $2$), indicating which of the two tasks needs to be solved.\n* $P$ lines, each containing three integers $st_i$, $dr_i$ and $c_i$ ($-300 \\ 000 \\leq st_i < dr_i \\leq 300 \\ 000$ and $1 \\leq c_i \\leq 100 \\ 000$), describing the taxable sections of the road.\n* A line containing $N$ integers $x_1, x_2,x_3, \\ldots, x_N$ ($-1 \\ 000 \\ 000 \\leq x_i \\leq 1 \\ 000 \\ 000$), representing the coordinates of the poles.\n\nThe output will be written to the file `hibrid.out` and will contain:\n\n* A single integer, the answer to the problem."
    },
    {
      "link": "https://kilonova.ro/problems/707",
      "body": "Challenge translation:\n\nConsider the following sequence, constructed such that each element, except for the first one, is obtained from the previous one: $1, 11, 21, 1211, 111221, \\dots$\nThe terms of the sequence are numbered starting with $1$.\n\n# Task\n\nGiven $n$, a natural number, determine the $n$-th term in the given sequence.\n\n# Input\n\nThe input file `sir.in` contains one line with the number $n$.\n\n# Output\n\nThe output file `sir.out` will contain one single integer, the $n$-th term of the sequence.\n\n# Restrictions and clarifications\n\n* $4 \\leq n \\leq 35$\n* The number of digits in a term does not exceed $17\\ 000$."
    },
    {
      "link": "https://kilonova.ro/problems/766",
      "body": "**Electoral Campaign Cleanup**\n\nThe central park in the city is still in a state of disrepair after the electoral campaign, with posters that have been damaged by rain and wind. The local government has decided to take action and form a committee to create advertising panels to cover up the damaged areas.\n\nDue to limited funds, only a certain number of advertising panels will be allocated, and they must occupy as small an area as possible. The committee received data from the field in the form of: length of the wall, how many units are occupied with posters that need to be covered, and the maximum number of panels that can be used. They also received information about which units on the wall are already damaged.\n\n**Task**\n\nGiven the length of the wall, the number of units that are damaged, the maximum number of panels that can be used, and the units on the wall that are damaged, determine the minimum total length of the panels needed to cover the area and the number of panels used. The minimum length is defined as the total number of wall units covered in such a way that the problem areas are masked. When covering the damaged wall units, it is not necessarily necessary to use all the panels. With limited panel usage, there is a possibility of covering clean areas on the wall.\n\n**Input**\n\nThe input file `afise.in` contains three values on the first line separated by a single space: $L \\ n \\ k$, with the meaning: $L$ is the length of the wall, $n$ is the number of units to be covered, and $k$ is the maximum number of panels that can be used. The second line contains $n$ values $x_1, x_2, ..., x_n$, where $x_i$ represents the unit on the wall that is covered by an old poster. These values are in a random order.\n\n**Output**\n\nThe output file `afise.out` contains a single line with two values representing the minimum total length used and the number of panels used to cover all damaged areas.\n\n**Restrictions and clarifications**\n\n* $0 < L \\leq 1 \\ 000$;\n* $0 < n \\leq L$;\n* $0 < k \\leq L / 2$."
    },
    {
      "link": "https://kilonova.ro/problems/801",
      "body": "**Earthquake Simulation**\n\nThe Institute of Earth Physics studies the effects of an impending earthquake using computer simulations. The flat map of buildings on a certain territory is represented using GPS coordinates in plan, longitude and latitude, relative to a reference point considered as coordinates (0, 0), as shown below.\n\nEach building on the map has two GPS coordinates, (Longitude, Latitude) and a Resistance Grade to earthquakes.\nAn earthquake can occur at any point with coordinates on the map, called the seismic center, and has a certain intensity. The shock wave propagates in the form of concentric squares with the seismic center, called levels (level 0 represents the seismic center, level 1 the first concentric square, level 2 the second concentric square, etc.). Intensity decreases by one unit at each concentric square with the seismic center. Buildings are affected by the earthquake only if their resistance grade to earthquakes is less than or equal to the intensity of the earthquake at their location.\n\n~[cladiri.png]\n\n# Task\n\nWrite a program that reads the coordinates of the seismic center and its intensity in that point, as well as the coordinates of the buildings and their resistance grade to earthquakes, and then determines the total number N of affected buildings; the maximum number M of affected buildings on a level; and the levels with M affected buildings, in increasing order of these levels.\n\n# Input\n\nThe input file `cladiri.in` contains on the first line, three natural numbers Long Lat Intensity, separated by one space, representing the coordinates of the seismic center and its intensity respectively. On each of the following lines, up to the end of the file, there are three natural numbers Long Lat Grad, separated by one space, representing the coordinates of a building, respectively its resistance grade to earthquakes.\n\n# Output\n\nThe output file `cladiri.out` will contain three lines. The first line will write the natural number N representing the total number of affected buildings. The second line will write the natural number M representing the maximum number of affected buildings on a level. The third line will write the levels with M affected buildings, in increasing order of these levels.\n\n# Restrictions and clarifications\n\n* $0 \\leq$ Long, Lat, Grad, Intensity $\\leq 10 \\ 000$;\n* $0 <$ number of buildings $\\leq 100 \\ 000$;\n* The seismic center may be located on a building.\n* There are no more buildings with the same coordinates.\n* 52% of the score can be obtained on input tests with $0 \\leq Long, Lat, Grad, Intensity \\leq 100$\n* Partial scores are awarded from the total score, as follows: 25% for requirement a), 25% for requirement b), and 50% for requirement c)."
    },
    {
      "link": "https://kilonova.ro/problems/926",
      "body": "**Triangular Zone Sums**\n\nConsider a two-dimensional table A with n rows, n columns, and natural number elements. A triangular zone represented by the triplet (lin, col, k) is a triangular area in the form of a right-angled triangle with sides of equal length |k|, defined as follows:\n\nFor k > 0, the zone consists of k lines:\n* On the first line of the zone, there are elements A[lin][col], A[lin][col+1], ..., A[lin][col+k-1];\n* On the second line of the zone, there are elements A[lin+1][col], A[lin+1][col+1], ..., A[lin+1][col+k-2];\n* On the third line of the zone, there are elements A[lin+2][col], A[lin+2][col+1], ..., A[lin+2][col+k-3];\n* ...\n* On the last line of the zone, there is the element A[lin+k-1][col].\n\nFor k<0, the zone consists of |k|=-k lines:\n* On the first line of the zone, there is the element A[lin-|k|+1][col];\n* On the second line of the zone, there are elements A[lin-|k|+2][col-1], A[lin-|k|+2][col];\n* ...\n* On the last line of the zone, there are elements A[lin][col-|k|+1], A[lin][col-|k|+2], ..., A[lin][col].\n\nThe sum of the elements that make up a triangular zone is called the zone sum.\n\n**Task**\n\nWrite a program to determine the largest of the zone sums, given the table A and Q triangular zones.\n\n**Input**\n\nThe input file `triunghi.in` contains on the first line the natural number n, with the meaning from the statement. On the next n lines are n natural values, representing the elements of the table A. On line n + 2 is the natural number Q, representing the number of triangular zones. On the next Q lines are triplets of values lin col k, which represent the Q zones, in the form described above. The values on the same line of the file are separated by a single space.\n\n**Output**\n\nThe output file `triunghi.out` will contain a single line with a natural number representing the maximum sum required.\n\n**Restrictions and clarifications**\n\n* $3 \\leq n \\leq 1 \\ 000$; $1 \\leq Q \\leq 100 \\ 000$; $2 \\leq |k| \\leq n$;\n* The values in the table are natural numbers from the interval [$1, 100$].\n* The lines and columns of the table A are numbered from 1 to n (lines from top to bottom, and columns from left to right).\n* |k| represents the modulus of the number k (k, for k ≥ 0, respectively -k, for k < 0).\n* It is guaranteed that any triangular zone among the Q is completely included in the table A."
    },
    {
      "link": "https://kilonova.ro/problems/936",
      "body": "Here is the challenge body in English:\n\nFarmer Feder cultivates potatoes on a rectangular field of width $N$ meters and length $M$ meters, divided into $N \\times M$ identical square zones of length 1 meter, arranged side by side, with $N$ rows (numbered from 1 to $N$) and $M$ columns (numbered from 1 to $M$).\n\nIn each square zone, there is a potato plant. Walking across the field from the first row to the last row, odd-numbered rows are traversed from column 1 to column $M$, while even-numbered rows are traversed from column $M$ to column 1, the farmer (a math enthusiast) has written down the numbers of potatoes produced by each plant in the order visited, and found that he obtained the sequence of unit digits of the first $N \\times M$ terms of the Fibonacci sequence (see Figure 1, where $N = 3$ and $M = 6$).\n\n# Task\n\nWrite a program that reads the numbers $N$ and $M$ (with the meaning given), and then determines:\n\n1. The number of plants in the field that produce no potatoes;\n2. The maximum number of potatoes that can be produced by plants in a square area from the farmer's field;\n3. For each of the $Q$ pairs of numbers ($A$, $B$) read, the number of potatoes produced by plants in zones located between columns with numbers $A$ and $B$, including these.\n\n# Input\n\nThe input file `cartofi.in` contains on the first line a natural number $C$ representing the requirement that must be met (1, 2 or 3). The second line of the file contains two natural numbers $N$ and $M$, separated by a space, with the meaning given. If $C = 3$, the file will also contain on the third line a natural number $Q$, and on each of the following $Q$ lines, two natural numbers representing a pair of numbers ($A$, $B$).\n\n# Output\n\nThe output file `cartofi.out` will contain:\n\nIf $C = 1$, on the first line a natural number representing the answer to requirement 1.\nIf $C = 2$, on the first line a natural number representing the answer to requirement 2.\nIf $C = 3$, $Q$ lines, each containing a natural number representing the answer to requirement 3 for each pair ($A$, $B$).\n\n# Restrictions and clarifications\n\n* $2 \\leq N \\leq 500 \\ 000 \\ 000$;\n* $3 \\leq M \\leq 1 \\ 000 \\ 000 \\ 000$;\n* $N \\leq M$;\n* $Q \\leq 100 \\ 000$;\n* $1 \\leq A \\leq B \\leq M$;\n* Requirement 1 is worth 20 points, while requirements 2 and 3 are each worth 40 points.\n* The Fibonacci sequence is defined as: $f(1) = 1$, $f(2) = 1$ and $f(n) = f(n-1) + f(n-2)$ if $n \\geq 3$ ($n$ is a non-zero natural number).\n* A square area from the field consists of $K * K$ adjacent square zones, arranged in $K$ rows and $K$ columns, where $1 \\leq K \\leq \\min(N, M)$."
    },
    {
      "link": "https://kilonova.ro/problems/947",
      "body": "Here is the challenge in English:\n\nAna and Bogdan have invented a new game, which they called Strips. It's a strategy game, but also a memory training game, since it's played on a board that isn't visible to both players during the game.\n\nThe game board is a white strip of length $N$ cm, marked with positions of length 1 cm. The positions are numbered on the board from 0 to $N - 1$, position 0 being marked at the beginning of the table (left end), and position $N - 1$ being marked at the end of the table (right end).\n\nAt the beginning of the game, each player has $Nr$ colored strips, all of the same length $L$ cm. Ana's strips are red, while Bogdan's strips are green.\n\nPlayers move alternately, with Ana moving first. On a turn, the player who is up chooses a position on the game board and if the position is valid, a strip of the respective player will be placed on the board with its left end in the chosen position. If the position is not valid, the move won't be executed, and the player will receive 1 penalty point and lose the strip that would have been placed on the board at that position (it's removed from the game).\n\nA position is considered valid if a strip of length $L$ with its left end fixed at the specified position can be placed on the board, so that the strip is entirely on the board, without overlapping or touching any area colored in the opponent's color.\n\nThe game ends when the players no longer have strips. Each player's goal is to get the largest possible area of a strip colored in their own color. An area on the strip is made up of consecutive positions, colored with the same color.\n\n# Task\n\nWrite a program that reads the length of the game board, the number of strips each player has at the beginning of the game, the length of the strips, as well as the positions specified by the players during the game and solves the following two requirements:\n\n* determine the number of penalty points for each of the two players;\n* determine for each player what is the maximum length of an area on the board colored in their own color at the end of the game.\n\n# Input\n\nThe input file `strips.in` contains on the first line a natural number $C$ representing the requirement to be solved ($1$ or $2$). On the second line are three natural numbers separated by one space $N \\ Nr \\ L$, with the meaning from the statement. The remaining lines of the input file contain, in order, the positions specified by the players during the game, each position on a line.\n\n# Output\n\nThe output file `strips.out` will contain a single line with two natural numbers $rezA$ and $rezB$ separated by a single space. If $C = 1$ then $rezA$ is the number of penalty points accumulated by Ana, and $rezB$ is the number of penalty points accumulated by Bogdan. If $C = 2$ then $rezA$ is the maximum length of an area colored red at the end of the game, and $rezB$ is the maximum length of an area colored green at the end of the game.\n\n# Restrictions and clarifications\n\n* $1 \\leq N \\leq 1 \\ 000 \\ 000 \\ 000$;\n* $1 \\leq Nr \\leq 50 \\ 000$;\n* $1 \\leq L \\leq 20 \\ 000$;\n* It is guaranteed that for the test data, at the end of the game, for each of the two players, the number of disjoint areas on the board colored in the player's color is $\\leq 5 \\ 000$.\n* Positions are natural numbers less than $N$.\n* Since they're beginners, Ana and Bogdan aren't playing optimally yet.\n* For tests worth 50 points, the requirement is 1.\n* For tests worth 40 points, $1 \\leq N \\leq 1 \\ 000 \\ 000$; $1 \\leq L \\leq 1 \\ 000$; and $1 \\leq Nr \\leq 1 \\ 000$."
    }
  ],
  "processed_en_temp10_i4_llama31_8b-instruct-fp16": [
    {
      "link": "https://kilonova.ro/problems/515",
      "body": "Here's the challenge in English:\n\nA hybrid car travels on a straight road using either the thermal engine (gasoline) or the electric motor alternately. The axis of integers can be used to describe coordinates on the road. Traveling with the electric motor is free, but some sections of the road require the use of the thermal engine, which involves paying certain taxes.\n\nThe list of $P$ taxable sections of the road, numbered from 1 to $P$, **any two of which are disjoint**. Each section is described by three integer numbers: $st_i$, $dr_i$ and $c_i$ ($1 \\leq i \\leq P$), meaning that on the section of the road situated between coordinates $st_i$ and $dr_i$ (including at the ends $st_i$ and $dr_i$) the thermal engine will be used and a tax of $c_i$ lei will be paid. This tax will be paid for each crossing of the section, regardless of the direction of travel.\n\nThe route that the hybrid car has to cover contains $N$ poles placed on the road, numbered from 1 to $N$. The coordinates of these poles are: $x_1, x_2,x_3, \\ldots, x_N$.\n\nFind:\n\n1. The number of the section with the maximum tax that the car must cross.\n2. The total tax paid for crossing all sections.\n\nThe input consists of:\n\n* A line containing a single integer $C$ ($1$ or $2$), indicating which of the two tasks needs to be solved.\n* $P$ lines, each containing three integers $st_i$, $dr_i$ and $c_i$ ($-300 \\ 000 \\leq st_i < dr_i \\leq 300 \\ 000$ and $1 \\leq c_i \\leq 100 \\ 000$), describing the taxable sections of the road.\n* A line containing $N$ integers $x_1, x_2,x_3, \\ldots, x_N$ ($-1 \\ 000 \\ 000 \\leq x_i \\leq 1 \\ 000 \\ 000$), representing the coordinates of the poles.\n\nThe output will be written to the file `hibrid.out` and will contain:\n\n* A single integer, the answer to the problem."
    },
    {
      "link": "https://kilonova.ro/problems/802",
      "body": "Here's the challenge in English:\n\nMaria likes prime numbers and powers of prime numbers. Starting from a prime number $p$, she constructs new numbers, each constructed number being a product of the form $p^y$ ($y \\in ℕ$, $y \\neq 0$) or $q \\cdot p^m$, where $m \\in ℕ$ and $q$ is a prime number, calling them $p$-primes. For example, the numbers $2, 3, 4, 5, 6, 7, 8, 10, 12, 13, 14, 16, 17$ are the first $13$ $2$-primes because $2 = 2^1$, $3 = 3 \\cdot 2^0$, $4 = 2^2$, $5 = 5 \\cdot 2^0$, $6 = 3 \\cdot 2^1$, $7 = 7 \\cdot 2^0$, $8 = 2^3$, $10 = 5 \\cdot 2^1$, $12 = 3 \\cdot 2^2$, $13 = 13 \\cdot 2^0$, $14 = 7 \\cdot 2^1$, $16 = 2^4$, $17 = 17 \\cdot 2^0$.\n\nOne day, Maria found a piece of paper with a string of $n$ natural numbers written on it. Besides being passionate about numbers and sequences, she wondered how many sequences are on the sheet with the following properties:\n\n* They contain exactly $k$ $p$-primes.\n* They start and end with a $p$-prime.\n\nIn addition, Maria wants to know the starting and ending positions of each sequence, relative to the string written on the piece of paper.\n\n# Task\n\nWrite a program that reads multiple sets of data, each set being formed from numbers $n$, $p$, $k$, with the meanings given above, and the string with $n$ elements $a_1, a_2, a_3, \\dots, a_n$, Maria's numbers. The program will determine for each set of data the number of sequences that contain exactly $k$ $p$-primes, as well as the starting and ending positions of these sequences in the given string.\n\n# Input Data\n\nThe number $D$ representing the number of sets of data in the file `secvente.in` is on the first line. The sets of data are written in the file one after the other. For each set of data, the first line contains three natural numbers: $n$ (the number of elements on the sheet), $p$, and $k$ (with the meaning given above), separated by a single space, and each of the next $n$ lines contains a single natural number from the string $a_1, a_2, a_3, \\dots, a_n$, Maria's numbers.\n\n# Output Data\n\nThe file `secvente.out` will contain $D$ solutions corresponding to the $D$ sets of data. For each solution, the first line will contain a number $x$ representing the number of sequences that meet the required properties, and each of the next $x$ lines will contain two natural numbers, separated by a single space, representing the starting and ending positions of each sequence, in order of increasing starting position. If there is no such sequence in the string, the first line of the set will contain the value $0$.\n\n# Restrictions and Clarifications\n\n* $1 \\leq D \\leq 15$\n* $1 \\leq k, n \\leq 15 \\ 000$\n* $2 \\leq p \\leq 30 \\ 000$; $p$ is a prime natural number\n* $1 \\leq a_1, a_2, a_3, \\dots, a_n \\leq 30 \\ 000$; $a_1, a_2, a_3, \\dots, a_n \\in ℕ$\n* The positions in the string are numbered from 1.\n* The number 1 is not $p$-prime.\n* A sequence in a string is formed by elements on consecutive positions in the given string."
    },
    {
      "link": "https://kilonova.ro/problems/885",
      "body": "Challenge translation:\n\nConsider a table with N rows and N columns (numbered from 1 to N) that contains the value 1 in each of the N*N cells. The values in the table can be modified by applying two operations encoded as follows:\n\n* L nr, where all signs of numbers in row nr are changed simultaneously.\n* C nr, where all signs of numbers in column nr are changed simultaneously.\n\n# Requirement\n1. Given a sequence of K operations (L nr or C nr) on the initial table (where all cells contain the value 1), determine the number of positive values in the table at the end of the execution.\n2. Determine the minimum number of L nr or C nr operations that, applied to the initial table, modify it such that the obtained table contains exactly Z negative values.\n\n# Input Data\n\nThe input file \"tablou.in\" contains on the first line the number p = 1 or p = 2, representing the number of the requirement to be solved.\n\n* If p = 1, then the second line of the input file contains the numbers N and K, separated by a space, and the next K lines contain each a capital letter (L or C) and a number nr, separated by a space, representing the encoding of one of the two operations (L nr or C nr).\n* If p = 2, then the second line of the input file contains the numbers N and Z, separated by a space.\n\n# Output Data\n\n* If p = 1, then the output file \"tablou.out\" contains on the first line a natural number, representing the number of positive values in the table obtained at the end of the execution of the K operations on the initial table (answer to requirement 1).\n* If p = 2, then the output file \"tablou.out\" contains on the first line a natural number representing the minimum number of L nr or C nr operations that, applied to the initial table, modify it such that the obtained table contains exactly Z negative values (answer to requirement 2). If by applying L nr or C nr operations to the initial table it is not possible to obtain a table with Z negative values, then the file will contain on the first line the value 0 (zero).\n\n# Restrictions and clarifications\n\n* N, K, and Z are natural numbers\n* 3 ≤ N ≤ 20 000; 1 ≤ K ≤ 43 000; 1 ≤ Z ≤ N*N; 1 ≤ nr ≤ N;\n* By changing the sign, the value -1 becomes 1 and the value 1 becomes -1.\n* 10 points are awarded automatically, and 45 points are awarded for correctly solving each requirement."
    },
    {
      "link": "https://kilonova.ro/problems/936",
      "body": "Here is the challenge body in English:\n\nFarmer Feder cultivates potatoes on a rectangular field of width $N$ meters and length $M$ meters, divided into $N \\times M$ identical square zones of length 1 meter, arranged side by side, with $N$ rows (numbered from 1 to $N$) and $M$ columns (numbered from 1 to $M$).\n\nIn each square zone, there is a potato plant. Walking across the field from the first row to the last row, odd-numbered rows are traversed from column 1 to column $M$, while even-numbered rows are traversed from column $M$ to column 1, the farmer (a math enthusiast) has written down the numbers of potatoes produced by each plant in the order visited, and found that he obtained the sequence of unit digits of the first $N \\times M$ terms of the Fibonacci sequence (see Figure 1, where $N = 3$ and $M = 6$).\n\n# Task\n\nWrite a program that reads the numbers $N$ and $M$ (with the meaning given), and then determines:\n\n1. The number of plants in the field that produce no potatoes;\n2. The maximum number of potatoes that can be produced by plants in a square area from the farmer's field;\n3. For each of the $Q$ pairs of numbers ($A$, $B$) read, the number of potatoes produced by plants in zones located between columns with numbers $A$ and $B$, including these.\n\n# Input\n\nThe input file `cartofi.in` contains on the first line a natural number $C$ representing the requirement that must be met (1, 2 or 3). The second line of the file contains two natural numbers $N$ and $M$, separated by a space, with the meaning given. If $C = 3$, the file will also contain on the third line a natural number $Q$, and on each of the following $Q$ lines, two natural numbers representing a pair of numbers ($A$, $B$).\n\n# Output\n\nThe output file `cartofi.out` will contain:\n\nIf $C = 1$, on the first line a natural number representing the answer to requirement 1.\nIf $C = 2$, on the first line a natural number representing the answer to requirement 2.\nIf $C = 3$, $Q$ lines, each containing a natural number representing the answer to requirement 3 for each pair ($A$, $B$).\n\n# Restrictions and clarifications\n\n* $2 \\leq N \\leq 500 \\ 000 \\ 000$;\n* $3 \\leq M \\leq 1 \\ 000 \\ 000 \\ 000$;\n* $N \\leq M$;\n* $Q \\leq 100 \\ 000$;\n* $1 \\leq A \\leq B \\leq M$;\n* Requirement 1 is worth 20 points, while requirements 2 and 3 are each worth 40 points.\n* The Fibonacci sequence is defined as: $f(1) = 1$, $f(2) = 1$ and $f(n) = f(n-1) + f(n-2)$ if $n \\geq 3$ ($n$ is a non-zero natural number).\n* A square area from the field consists of $K * K$ adjacent square zones, arranged in $K$ rows and $K$ columns, where $1 \\leq K \\leq \\min(N, M)$."
    }
  ],
  "processed_en_temp02_i0_llama31_8b-instruct-fp16": [
    {
      "link": "https://kilonova.ro/problems/515",
      "body": "Here's the challenge in English:\n\nA hybrid car travels on a straight road using either the thermal engine (gasoline) or the electric motor alternately. The axis of integers can be used to describe coordinates on the road. Traveling with the electric motor is free, but some sections of the road require the use of the thermal engine, which involves paying certain taxes.\n\nThe list of $P$ taxable sections of the road, numbered from 1 to $P$, **any two of which are disjoint**. Each section is described by three integer numbers: $st_i$, $dr_i$ and $c_i$ ($1 \\leq i \\leq P$), meaning that on the section of the road situated between coordinates $st_i$ and $dr_i$ (including at the ends $st_i$ and $dr_i$) the thermal engine will be used and a tax of $c_i$ lei will be paid. This tax will be paid for each crossing of the section, regardless of the direction of travel.\n\nThe route that the hybrid car has to cover contains $N$ poles placed on the road, numbered from 1 to $N$. The coordinates of these poles are: $x_1, x_2,x_3, \\ldots, x_N$.\n\nFind:\n\n1. The number of the section with the maximum tax that the car must cross.\n2. The total tax paid for crossing all sections.\n\nThe input consists of:\n\n* A line containing a single integer $C$ ($1$ or $2$), indicating which of the two tasks needs to be solved.\n* $P$ lines, each containing three integers $st_i$, $dr_i$ and $c_i$ ($-300 \\ 000 \\leq st_i < dr_i \\leq 300 \\ 000$ and $1 \\leq c_i \\leq 100 \\ 000$), describing the taxable sections of the road.\n* A line containing $N$ integers $x_1, x_2,x_3, \\ldots, x_N$ ($-1 \\ 000 \\ 000 \\leq x_i \\leq 1 \\ 000 \\ 000$), representing the coordinates of the poles.\n\nThe output will be written to the file `hibrid.out` and will contain:\n\n* A single integer, the answer to the problem."
    },
    {
      "link": "https://kilonova.ro/problems/766",
      "body": "**Electoral Campaign Cleanup**\n\nThe central park in the city is still in a state of disrepair after the electoral campaign, with posters that have been damaged by rain and wind. The local government has decided to take action and form a committee to create advertising panels to cover up the damaged areas.\n\nDue to limited funds, only a certain number of advertising panels will be allocated, and they must occupy as small an area as possible. The committee received data from the field in the form of: length of the wall, how many units are occupied with posters that need to be covered, and the maximum number of panels that can be used. They also received information about which units on the wall are already damaged.\n\n**Task**\n\nGiven the length of the wall, the number of units that are damaged, the maximum number of panels that can be used, and the units on the wall that are damaged, determine the minimum total length of the panels needed to cover the area and the number of panels used. The minimum length is defined as the total number of wall units covered in such a way that the problem areas are masked. When covering the damaged wall units, it is not necessarily necessary to use all the panels. With limited panel usage, there is a possibility of covering clean areas on the wall.\n\n**Input**\n\nThe input file `afise.in` contains three values on the first line separated by a single space: $L \\ n \\ k$, with the meaning: $L$ is the length of the wall, $n$ is the number of units to be covered, and $k$ is the maximum number of panels that can be used. The second line contains $n$ values $x_1, x_2, ..., x_n$, where $x_i$ represents the unit on the wall that is covered by an old poster. These values are in a random order.\n\n**Output**\n\nThe output file `afise.out` contains a single line with two values representing the minimum total length used and the number of panels used to cover all damaged areas.\n\n**Restrictions and clarifications**\n\n* $0 < L \\leq 1 \\ 000$;\n* $0 < n \\leq L$;\n* $0 < k \\leq L / 2$."
    },
    {
      "link": "https://kilonova.ro/problems/886",
      "body": "**Challenge Body in English**\n\nConsider $N$ points in the plane, with natural number coordinates relative to a Cartesian coordinate system XOY, where any two points are distinct.\n\n[triunghiuri.png]\n\n# Task\n\nGiven $N$ and the coordinates of the $N$ points, determine:\n\n1. The maximum number of points that have the same abscissa.\n2. The number of triangles that can be drawn satisfying the following conditions:\n\t* All vertices are in the given points;\n\t* One side is parallel to OX;\n\t* No sides are parallel to OY;\n\n# Input\n\nThe input data is read from the `triunghiuri.in` file, which has the following structure:\n\nOn the first line is the number $p$, indicating the requirement that must be solved ($p$ has a value of 1 or 2);\nOn the second line is the natural number $N$, representing the number of points given;\nOn the next $N$ lines are two natural values $x \\ y$, separated by a single space, representing the coordinates of the given points.\n\n# Output\n\nThe `triunghiuri.out` file will have the following structure:\n\nIf $p = 1$, the maximum number of points that have the same abscissa will be written on the first line (requirement 1).\nIf $p = 2$, the number of triangles that can be drawn satisfying the conditions given, modulo $1 \\ 000 \\ 003$, i.e., the remainder of the division of the number of triangles by $1 \\ 000 \\ 003$ will be written on the first line (requirement 2).\n\n# Restrictions and clarifications\n\n* $3 \\leq N \\leq 100 \\ 000$;\n* $0 \\leq x, y \\leq 1 000$;\n* 25 points are awarded for correctly solving requirement 1 and 65 points are awarded for correctly solving requirement 2."
    },
    {
      "link": "https://kilonova.ro/problems/936",
      "body": "Here is the challenge body in English:\n\nFarmer Feder cultivates potatoes on a rectangular field of width $N$ meters and length $M$ meters, divided into $N \\times M$ identical square zones of length 1 meter, arranged side by side, with $N$ rows (numbered from 1 to $N$) and $M$ columns (numbered from 1 to $M$).\n\nIn each square zone, there is a potato plant. Walking across the field from the first row to the last row, odd-numbered rows are traversed from column 1 to column $M$, while even-numbered rows are traversed from column $M$ to column 1, the farmer (a math enthusiast) has written down the numbers of potatoes produced by each plant in the order visited, and found that he obtained the sequence of unit digits of the first $N \\times M$ terms of the Fibonacci sequence (see Figure 1, where $N = 3$ and $M = 6$).\n\n# Task\n\nWrite a program that reads the numbers $N$ and $M$ (with the meaning given), and then determines:\n\n1. The number of plants in the field that produce no potatoes;\n2. The maximum number of potatoes that can be produced by plants in a square area from the farmer's field;\n3. For each of the $Q$ pairs of numbers ($A$, $B$) read, the number of potatoes produced by plants in zones located between columns with numbers $A$ and $B$, including these.\n\n# Input\n\nThe input file `cartofi.in` contains on the first line a natural number $C$ representing the requirement that must be met (1, 2 or 3). The second line of the file contains two natural numbers $N$ and $M$, separated by a space, with the meaning given. If $C = 3$, the file will also contain on the third line a natural number $Q$, and on each of the following $Q$ lines, two natural numbers representing a pair of numbers ($A$, $B$).\n\n# Output\n\nThe output file `cartofi.out` will contain:\n\nIf $C = 1$, on the first line a natural number representing the answer to requirement 1.\nIf $C = 2$, on the first line a natural number representing the answer to requirement 2.\nIf $C = 3$, $Q$ lines, each containing a natural number representing the answer to requirement 3 for each pair ($A$, $B$).\n\n# Restrictions and clarifications\n\n* $2 \\leq N \\leq 500 \\ 000 \\ 000$;\n* $3 \\leq M \\leq 1 \\ 000 \\ 000 \\ 000$;\n* $N \\leq M$;\n* $Q \\leq 100 \\ 000$;\n* $1 \\leq A \\leq B \\leq M$;\n* Requirement 1 is worth 20 points, while requirements 2 and 3 are each worth 40 points.\n* The Fibonacci sequence is defined as: $f(1) = 1$, $f(2) = 1$ and $f(n) = f(n-1) + f(n-2)$ if $n \\geq 3$ ($n$ is a non-zero natural number).\n* A square area from the field consists of $K * K$ adjacent square zones, arranged in $K$ rows and $K$ columns, where $1 \\leq K \\leq \\min(N, M)$."
    },
    {
      "link": "https://kilonova.ro/problems/947",
      "body": "Here is the challenge in English:\n\nAna and Bogdan have invented a new game, which they called Strips. It's a strategy game, but also a memory training game, since it's played on a board that isn't visible to both players during the game.\n\nThe game board is a white strip of length $N$ cm, marked with positions of length 1 cm. The positions are numbered on the board from 0 to $N - 1$, position 0 being marked at the beginning of the table (left end), and position $N - 1$ being marked at the end of the table (right end).\n\nAt the beginning of the game, each player has $Nr$ colored strips, all of the same length $L$ cm. Ana's strips are red, while Bogdan's strips are green.\n\nPlayers move alternately, with Ana moving first. On a turn, the player who is up chooses a position on the game board and if the position is valid, a strip of the respective player will be placed on the board with its left end in the chosen position. If the position is not valid, the move won't be executed, and the player will receive 1 penalty point and lose the strip that would have been placed on the board at that position (it's removed from the game).\n\nA position is considered valid if a strip of length $L$ with its left end fixed at the specified position can be placed on the board, so that the strip is entirely on the board, without overlapping or touching any area colored in the opponent's color.\n\nThe game ends when the players no longer have strips. Each player's goal is to get the largest possible area of a strip colored in their own color. An area on the strip is made up of consecutive positions, colored with the same color.\n\n# Task\n\nWrite a program that reads the length of the game board, the number of strips each player has at the beginning of the game, the length of the strips, as well as the positions specified by the players during the game and solves the following two requirements:\n\n* determine the number of penalty points for each of the two players;\n* determine for each player what is the maximum length of an area on the board colored in their own color at the end of the game.\n\n# Input\n\nThe input file `strips.in` contains on the first line a natural number $C$ representing the requirement to be solved ($1$ or $2$). On the second line are three natural numbers separated by one space $N \\ Nr \\ L$, with the meaning from the statement. The remaining lines of the input file contain, in order, the positions specified by the players during the game, each position on a line.\n\n# Output\n\nThe output file `strips.out` will contain a single line with two natural numbers $rezA$ and $rezB$ separated by a single space. If $C = 1$ then $rezA$ is the number of penalty points accumulated by Ana, and $rezB$ is the number of penalty points accumulated by Bogdan. If $C = 2$ then $rezA$ is the maximum length of an area colored red at the end of the game, and $rezB$ is the maximum length of an area colored green at the end of the game.\n\n# Restrictions and clarifications\n\n* $1 \\leq N \\leq 1 \\ 000 \\ 000 \\ 000$;\n* $1 \\leq Nr \\leq 50 \\ 000$;\n* $1 \\leq L \\leq 20 \\ 000$;\n* It is guaranteed that for the test data, at the end of the game, for each of the two players, the number of disjoint areas on the board colored in the player's color is $\\leq 5 \\ 000$.\n* Positions are natural numbers less than $N$.\n* Since they're beginners, Ana and Bogdan aren't playing optimally yet.\n* For tests worth 50 points, the requirement is 1.\n* For tests worth 40 points, $1 \\leq N \\leq 1 \\ 000 \\ 000$; $1 \\leq L \\leq 1 \\ 000$; and $1 \\leq Nr \\leq 1 \\ 000$."
    }
  ],
  "processed_en_temp06_i2_llama31_8b-instruct-fp16": [
    {
      "link": "https://kilonova.ro/problems/515",
      "body": "Here's the challenge in English:\n\nA hybrid car travels on a straight road using either the thermal engine (gasoline) or the electric motor alternately. The axis of integers can be used to describe coordinates on the road. Traveling with the electric motor is free, but some sections of the road require the use of the thermal engine, which involves paying certain taxes.\n\nThe list of $P$ taxable sections of the road, numbered from 1 to $P$, **any two of which are disjoint**. Each section is described by three integer numbers: $st_i$, $dr_i$ and $c_i$ ($1 \\leq i \\leq P$), meaning that on the section of the road situated between coordinates $st_i$ and $dr_i$ (including at the ends $st_i$ and $dr_i$) the thermal engine will be used and a tax of $c_i$ lei will be paid. This tax will be paid for each crossing of the section, regardless of the direction of travel.\n\nThe route that the hybrid car has to cover contains $N$ poles placed on the road, numbered from 1 to $N$. The coordinates of these poles are: $x_1, x_2,x_3, \\ldots, x_N$.\n\nFind:\n\n1. The number of the section with the maximum tax that the car must cross.\n2. The total tax paid for crossing all sections.\n\nThe input consists of:\n\n* A line containing a single integer $C$ ($1$ or $2$), indicating which of the two tasks needs to be solved.\n* $P$ lines, each containing three integers $st_i$, $dr_i$ and $c_i$ ($-300 \\ 000 \\leq st_i < dr_i \\leq 300 \\ 000$ and $1 \\leq c_i \\leq 100 \\ 000$), describing the taxable sections of the road.\n* A line containing $N$ integers $x_1, x_2,x_3, \\ldots, x_N$ ($-1 \\ 000 \\ 000 \\leq x_i \\leq 1 \\ 000 \\ 000$), representing the coordinates of the poles.\n\nThe output will be written to the file `hibrid.out` and will contain:\n\n* A single integer, the answer to the problem."
    },
    {
      "link": "https://kilonova.ro/problems/766",
      "body": "**Electoral Campaign Cleanup**\n\nThe central park in the city is still in a state of disrepair after the electoral campaign, with posters that have been damaged by rain and wind. The local government has decided to take action and form a committee to create advertising panels to cover up the damaged areas.\n\nDue to limited funds, only a certain number of advertising panels will be allocated, and they must occupy as small an area as possible. The committee received data from the field in the form of: length of the wall, how many units are occupied with posters that need to be covered, and the maximum number of panels that can be used. They also received information about which units on the wall are already damaged.\n\n**Task**\n\nGiven the length of the wall, the number of units that are damaged, the maximum number of panels that can be used, and the units on the wall that are damaged, determine the minimum total length of the panels needed to cover the area and the number of panels used. The minimum length is defined as the total number of wall units covered in such a way that the problem areas are masked. When covering the damaged wall units, it is not necessarily necessary to use all the panels. With limited panel usage, there is a possibility of covering clean areas on the wall.\n\n**Input**\n\nThe input file `afise.in` contains three values on the first line separated by a single space: $L \\ n \\ k$, with the meaning: $L$ is the length of the wall, $n$ is the number of units to be covered, and $k$ is the maximum number of panels that can be used. The second line contains $n$ values $x_1, x_2, ..., x_n$, where $x_i$ represents the unit on the wall that is covered by an old poster. These values are in a random order.\n\n**Output**\n\nThe output file `afise.out` contains a single line with two values representing the minimum total length used and the number of panels used to cover all damaged areas.\n\n**Restrictions and clarifications**\n\n* $0 < L \\leq 1 \\ 000$;\n* $0 < n \\leq L$;\n* $0 < k \\leq L / 2$."
    }
  ],
  "processed_en_temp06_i1_aya_35b-23-q4_K_M": [
    {
      "link": "https://kilonova.ro/problems/515",
      "body": "Here's the challenge in English:\n\nA hybrid car travels on a straight road using either the thermal engine (gasoline) or the electric motor alternately. The axis of integers can be used to describe coordinates on the road. Traveling with the electric motor is free, but some sections of the road require the use of the thermal engine, which involves paying certain taxes.\n\nThe list of $P$ taxable sections of the road, numbered from 1 to $P$, **any two of which are disjoint**. Each section is described by three integer numbers: $st_i$, $dr_i$ and $c_i$ ($1 \\leq i \\leq P$), meaning that on the section of the road situated between coordinates $st_i$ and $dr_i$ (including at the ends $st_i$ and $dr_i$) the thermal engine will be used and a tax of $c_i$ lei will be paid. This tax will be paid for each crossing of the section, regardless of the direction of travel.\n\nThe route that the hybrid car has to cover contains $N$ poles placed on the road, numbered from 1 to $N$. The coordinates of these poles are: $x_1, x_2,x_3, \\ldots, x_N$.\n\nFind:\n\n1. The number of the section with the maximum tax that the car must cross.\n2. The total tax paid for crossing all sections.\n\nThe input consists of:\n\n* A line containing a single integer $C$ ($1$ or $2$), indicating which of the two tasks needs to be solved.\n* $P$ lines, each containing three integers $st_i$, $dr_i$ and $c_i$ ($-300 \\ 000 \\leq st_i < dr_i \\leq 300 \\ 000$ and $1 \\leq c_i \\leq 100 \\ 000$), describing the taxable sections of the road.\n* A line containing $N$ integers $x_1, x_2,x_3, \\ldots, x_N$ ($-1 \\ 000 \\ 000 \\leq x_i \\leq 1 \\ 000 \\ 000$), representing the coordinates of the poles.\n\nThe output will be written to the file `hibrid.out` and will contain:\n\n* A single integer, the answer to the problem."
    },
    {
      "link": "https://kilonova.ro/problems/779",
      "body": "Here's the challenge in English:\n\nThe map of a continent can be seen as a rectangle with height $M$ units and width $N$ units. The top-left corner of the map has coordinates $(0, 0)$, while the bottom-right corner has coordinates $(M, N)$. The coordinates of cities on the map are always integers, i.e., they have the form $(l, c)$ with $0 \\leq l \\leq M$, representing the line, and $0 \\leq c \\leq N$, representing the column. One of the cities on the map has a tourist who wants to start an extraordinary expedition. He decided to go in a certain direction and keep that direction until he reaches the edge of the continent (the map) where his expedition ends. However, he wants to choose that direction that ensures he passes through as many cities as possible.\n\n# Requirement\n\nGiven the dimensions of the map, the coordinates of the city where the tourist is located, and the coordinates of all other cities on the map, determine the maximum number of cities the tourist will visit.\n\n# Input Data\n\nThe first line of the input file `tourist.in` contains two natural numbers $M$ and $N$ separated by a space representing the dimensions of the map. The second line contains two natural numbers $l$ and $c$ separated by a space, representing the initial position of the tourist on the map. The third line contains a natural number $k$, representing the number of cities on the map, different from the city where the tourist is located.\n\nThe following $k$ lines contain two natural numbers each, separated by a space, representing the coordinates of one city on the map, other than the one where the tourist is located.\n\n# Output Data\n\nThe output file `tourist.out` will have one line with a natural number representing the maximum number of cities the tourist visits.\n\n# Restrictions and clarifications\n\n* $1 \\leq N, M \\leq 1000$;\n* $1 \\leq K \\leq 2000$."
    },
    {
      "link": "https://kilonova.ro/problems/849",
      "body": "**Challenge Translation**\n\nWe have four natural numbers $N$, $A$, $B$, and $C$ at our disposal, as well as three distinct digits $c1$, $c2$, and $c3$.\n\n# Requirement\n\nDetermine the minimum natural number strictly greater than $N$ that has exactly $A$ occurrences of digit $c1$, exactly $B$ occurrences of digit $c2$, and exactly $C$ occurrences of digit $c3$, and does not contain any other digits.\n\n# Input Data\n\nThe input file `tcif.in` contains on the first line, separated by a single space, the natural numbers $A$, $B$, $C$, $c1$, $c2$, and $c3$. On the second line is the natural number $N$.\n\n# Output Data\n\nThe output file `tcif.out` will contain a single line on which the smallest natural number strictly greater than $N$ that contains exactly $A$ occurrences of digit $c1$, exactly $B$ occurrences of digit $c2$, and exactly $C$ occurrences of digit $c3$ and does not contain any other digits, will be written.\n\n# Restrictions and Clarifications\n\n* $N$ will have at least one digit and at most 1000 digits.\n* For 10% of the tests, $N \\leq 30 \\ 000$;\n* For another 40% of the tests, $N$ will have at most 14 digits\n* $0 \\leq c1, c2, c3 \\leq 9$; $c1$, $c2$, and $c3$ are distinct from each other\n* $1 \\leq A, B, C$; $A + B + C \\leq 1000$\n* The input data is chosen such that there will be a solution."
    }
  ],
  "processed_en_temp10_i3_legraphista_pansophic-1-preview-llama31_8b-instruct-fp16": [
    {
      "link": "https://kilonova.ro/problems/515",
      "body": "Here's the challenge in English:\n\nA hybrid car travels on a straight road using either the thermal engine (gasoline) or the electric motor alternately. The axis of integers can be used to describe coordinates on the road. Traveling with the electric motor is free, but some sections of the road require the use of the thermal engine, which involves paying certain taxes.\n\nThe list of $P$ taxable sections of the road, numbered from 1 to $P$, **any two of which are disjoint**. Each section is described by three integer numbers: $st_i$, $dr_i$ and $c_i$ ($1 \\leq i \\leq P$), meaning that on the section of the road situated between coordinates $st_i$ and $dr_i$ (including at the ends $st_i$ and $dr_i$) the thermal engine will be used and a tax of $c_i$ lei will be paid. This tax will be paid for each crossing of the section, regardless of the direction of travel.\n\nThe route that the hybrid car has to cover contains $N$ poles placed on the road, numbered from 1 to $N$. The coordinates of these poles are: $x_1, x_2,x_3, \\ldots, x_N$.\n\nFind:\n\n1. The number of the section with the maximum tax that the car must cross.\n2. The total tax paid for crossing all sections.\n\nThe input consists of:\n\n* A line containing a single integer $C$ ($1$ or $2$), indicating which of the two tasks needs to be solved.\n* $P$ lines, each containing three integers $st_i$, $dr_i$ and $c_i$ ($-300 \\ 000 \\leq st_i < dr_i \\leq 300 \\ 000$ and $1 \\leq c_i \\leq 100 \\ 000$), describing the taxable sections of the road.\n* A line containing $N$ integers $x_1, x_2,x_3, \\ldots, x_N$ ($-1 \\ 000 \\ 000 \\leq x_i \\leq 1 \\ 000 \\ 000$), representing the coordinates of the poles.\n\nThe output will be written to the file `hibrid.out` and will contain:\n\n* A single integer, the answer to the problem."
    },
    {
      "link": "https://kilonova.ro/problems/743",
      "body": "Andrei, the music enthusiast and math whiz, has set out to create an \"Endless Symphony\" using a new scale of 10 musical notes. He starts with two natural numbers a and b (a < b) and generates each note by multiplying a by 10 and dividing the result by b (integer division). To avoid repeating notes, he updates a after each generation using the formula: a = a * 10 mod b.\n\nGiven a and b, your task is to write a program that determines the digits of the theme and refrain in Andrei's symphony. The theme is the initial sequence of notes before the refrain repeats, and the refrain is the repeating sequence. Your program should output the digits of the theme, followed by the digits of the refrain, and finally the number of digits in the refrain.\n\nHere's an example to illustrate this:\n\n* a = 42\n* b = 130\n\nThe generated notes are: 3 2 3 0 7 6 9 2 3 0 7 6 9 2 ...\n\nIn this case, the theme is 3 and the refrain is 230769 (note that the refrain may not always be a whole number).\n\nYour program should read the input from the file \"muzica.in\", which contains two values: a and b on a single line. The output should be written to the file \"muzica.out\" in the following format:\n\n* Theme digits: 3\n* Refrain digits: 230769\n* Number of refrain digits: 6\n\nNote that the input values will satisfy the following conditions:\n\n* 1 < a, b < 1000\n* a ≠ b"
    },
    {
      "link": "https://kilonova.ro/problems/766",
      "body": "**Electoral Campaign Cleanup**\n\nThe central park in the city is still in a state of disrepair after the electoral campaign, with posters that have been damaged by rain and wind. The local government has decided to take action and form a committee to create advertising panels to cover up the damaged areas.\n\nDue to limited funds, only a certain number of advertising panels will be allocated, and they must occupy as small an area as possible. The committee received data from the field in the form of: length of the wall, how many units are occupied with posters that need to be covered, and the maximum number of panels that can be used. They also received information about which units on the wall are already damaged.\n\n**Task**\n\nGiven the length of the wall, the number of units that are damaged, the maximum number of panels that can be used, and the units on the wall that are damaged, determine the minimum total length of the panels needed to cover the area and the number of panels used. The minimum length is defined as the total number of wall units covered in such a way that the problem areas are masked. When covering the damaged wall units, it is not necessarily necessary to use all the panels. With limited panel usage, there is a possibility of covering clean areas on the wall.\n\n**Input**\n\nThe input file `afise.in` contains three values on the first line separated by a single space: $L \\ n \\ k$, with the meaning: $L$ is the length of the wall, $n$ is the number of units to be covered, and $k$ is the maximum number of panels that can be used. The second line contains $n$ values $x_1, x_2, ..., x_n$, where $x_i$ represents the unit on the wall that is covered by an old poster. These values are in a random order.\n\n**Output**\n\nThe output file `afise.out` contains a single line with two values representing the minimum total length used and the number of panels used to cover all damaged areas.\n\n**Restrictions and clarifications**\n\n* $0 < L \\leq 1 \\ 000$;\n* $0 < n \\leq L$;\n* $0 < k \\leq L / 2$."
    },
    {
      "link": "https://kilonova.ro/problems/779",
      "body": "Here's the challenge in English:\n\nThe map of a continent can be seen as a rectangle with height $M$ units and width $N$ units. The top-left corner of the map has coordinates $(0, 0)$, while the bottom-right corner has coordinates $(M, N)$. The coordinates of cities on the map are always integers, i.e., they have the form $(l, c)$ with $0 \\leq l \\leq M$, representing the line, and $0 \\leq c \\leq N$, representing the column. One of the cities on the map has a tourist who wants to start an extraordinary expedition. He decided to go in a certain direction and keep that direction until he reaches the edge of the continent (the map) where his expedition ends. However, he wants to choose that direction that ensures he passes through as many cities as possible.\n\n# Requirement\n\nGiven the dimensions of the map, the coordinates of the city where the tourist is located, and the coordinates of all other cities on the map, determine the maximum number of cities the tourist will visit.\n\n# Input Data\n\nThe first line of the input file `tourist.in` contains two natural numbers $M$ and $N$ separated by a space representing the dimensions of the map. The second line contains two natural numbers $l$ and $c$ separated by a space, representing the initial position of the tourist on the map. The third line contains a natural number $k$, representing the number of cities on the map, different from the city where the tourist is located.\n\nThe following $k$ lines contain two natural numbers each, separated by a space, representing the coordinates of one city on the map, other than the one where the tourist is located.\n\n# Output Data\n\nThe output file `tourist.out` will have one line with a natural number representing the maximum number of cities the tourist visits.\n\n# Restrictions and clarifications\n\n* $1 \\leq N, M \\leq 1000$;\n* $1 \\leq K \\leq 2000$."
    },
    {
      "link": "https://kilonova.ro/problems/790",
      "body": "**Challenge Translation**\n\nWe define a power of 3 as a number of the form $3^k$ (where $k$ is a positive integer), a power of 5 as a number of the form $5^k$ (where $k$ is a positive integer), and a power of 2 as a number of the form $2^k$ (where $k$ is a positive integer).\nGiven a sequence of $n$ natural numbers, we form a new sequence by removing all numbers that are not powers of 3 or 5. The relative order between the remaining numbers is preserved.\n\n# Requirements\n\n- Determine the number of elements in the new sequence.\n- Also determine the number of sequences with length equal to a power of 2 existing in the new sequence, where the number of powers of 3 is equal to the number of powers of 5. A sequence consists of consecutive elements in this new sequence, and its length is equal to the number of elements it contains.\n\n# Input Data\n\nIn the file `235.in`, there is a single line containing a natural number $n$. On each of the next $n$ lines, there is a natural number greater than 1 representing the initial sequence numbers.\n\n# Output Data\n\nIn the file `235.out`, there are two lines. The first line contains a natural number $m$ representing the number of elements remaining in the sequence after removal. The second line contains a natural number $S$ representing the number of sequences in the new sequence that meet the required properties.\n\n# Restrictions and Clarifications\n\n* $2 \\leq n \\leq 500 \\ 000$;\n* The numbers in the initial sequence are natural numbers from the interval [$2, 2 \\cdot 10^9$].\n* It is guaranteed that $m \\leq 40 \\ 000$ for each input set.\n* Correct determination of the value of $m$ is worth 30% of the points, and correct determination of both values ($m$ and $S$) is worth 100% of the points."
    },
    {
      "link": "https://kilonova.ro/problems/936",
      "body": "Here is the challenge body in English:\n\nFarmer Feder cultivates potatoes on a rectangular field of width $N$ meters and length $M$ meters, divided into $N \\times M$ identical square zones of length 1 meter, arranged side by side, with $N$ rows (numbered from 1 to $N$) and $M$ columns (numbered from 1 to $M$).\n\nIn each square zone, there is a potato plant. Walking across the field from the first row to the last row, odd-numbered rows are traversed from column 1 to column $M$, while even-numbered rows are traversed from column $M$ to column 1, the farmer (a math enthusiast) has written down the numbers of potatoes produced by each plant in the order visited, and found that he obtained the sequence of unit digits of the first $N \\times M$ terms of the Fibonacci sequence (see Figure 1, where $N = 3$ and $M = 6$).\n\n# Task\n\nWrite a program that reads the numbers $N$ and $M$ (with the meaning given), and then determines:\n\n1. The number of plants in the field that produce no potatoes;\n2. The maximum number of potatoes that can be produced by plants in a square area from the farmer's field;\n3. For each of the $Q$ pairs of numbers ($A$, $B$) read, the number of potatoes produced by plants in zones located between columns with numbers $A$ and $B$, including these.\n\n# Input\n\nThe input file `cartofi.in` contains on the first line a natural number $C$ representing the requirement that must be met (1, 2 or 3). The second line of the file contains two natural numbers $N$ and $M$, separated by a space, with the meaning given. If $C = 3$, the file will also contain on the third line a natural number $Q$, and on each of the following $Q$ lines, two natural numbers representing a pair of numbers ($A$, $B$).\n\n# Output\n\nThe output file `cartofi.out` will contain:\n\nIf $C = 1$, on the first line a natural number representing the answer to requirement 1.\nIf $C = 2$, on the first line a natural number representing the answer to requirement 2.\nIf $C = 3$, $Q$ lines, each containing a natural number representing the answer to requirement 3 for each pair ($A$, $B$).\n\n# Restrictions and clarifications\n\n* $2 \\leq N \\leq 500 \\ 000 \\ 000$;\n* $3 \\leq M \\leq 1 \\ 000 \\ 000 \\ 000$;\n* $N \\leq M$;\n* $Q \\leq 100 \\ 000$;\n* $1 \\leq A \\leq B \\leq M$;\n* Requirement 1 is worth 20 points, while requirements 2 and 3 are each worth 40 points.\n* The Fibonacci sequence is defined as: $f(1) = 1$, $f(2) = 1$ and $f(n) = f(n-1) + f(n-2)$ if $n \\geq 3$ ($n$ is a non-zero natural number).\n* A square area from the field consists of $K * K$ adjacent square zones, arranged in $K$ rows and $K$ columns, where $1 \\leq K \\leq \\min(N, M)$."
    }
  ],
  "processed_en_temp06_i1_legraphista_pansophic-1-preview-llama31_8b-instruct-fp16": [
    {
      "link": "https://kilonova.ro/problems/515",
      "body": "Here's the challenge in English:\n\nA hybrid car travels on a straight road using either the thermal engine (gasoline) or the electric motor alternately. The axis of integers can be used to describe coordinates on the road. Traveling with the electric motor is free, but some sections of the road require the use of the thermal engine, which involves paying certain taxes.\n\nThe list of $P$ taxable sections of the road, numbered from 1 to $P$, **any two of which are disjoint**. Each section is described by three integer numbers: $st_i$, $dr_i$ and $c_i$ ($1 \\leq i \\leq P$), meaning that on the section of the road situated between coordinates $st_i$ and $dr_i$ (including at the ends $st_i$ and $dr_i$) the thermal engine will be used and a tax of $c_i$ lei will be paid. This tax will be paid for each crossing of the section, regardless of the direction of travel.\n\nThe route that the hybrid car has to cover contains $N$ poles placed on the road, numbered from 1 to $N$. The coordinates of these poles are: $x_1, x_2,x_3, \\ldots, x_N$.\n\nFind:\n\n1. The number of the section with the maximum tax that the car must cross.\n2. The total tax paid for crossing all sections.\n\nThe input consists of:\n\n* A line containing a single integer $C$ ($1$ or $2$), indicating which of the two tasks needs to be solved.\n* $P$ lines, each containing three integers $st_i$, $dr_i$ and $c_i$ ($-300 \\ 000 \\leq st_i < dr_i \\leq 300 \\ 000$ and $1 \\leq c_i \\leq 100 \\ 000$), describing the taxable sections of the road.\n* A line containing $N$ integers $x_1, x_2,x_3, \\ldots, x_N$ ($-1 \\ 000 \\ 000 \\leq x_i \\leq 1 \\ 000 \\ 000$), representing the coordinates of the poles.\n\nThe output will be written to the file `hibrid.out` and will contain:\n\n* A single integer, the answer to the problem."
    },
    {
      "link": "https://kilonova.ro/problems/802",
      "body": "Here's the challenge in English:\n\nMaria likes prime numbers and powers of prime numbers. Starting from a prime number $p$, she constructs new numbers, each constructed number being a product of the form $p^y$ ($y \\in ℕ$, $y \\neq 0$) or $q \\cdot p^m$, where $m \\in ℕ$ and $q$ is a prime number, calling them $p$-primes. For example, the numbers $2, 3, 4, 5, 6, 7, 8, 10, 12, 13, 14, 16, 17$ are the first $13$ $2$-primes because $2 = 2^1$, $3 = 3 \\cdot 2^0$, $4 = 2^2$, $5 = 5 \\cdot 2^0$, $6 = 3 \\cdot 2^1$, $7 = 7 \\cdot 2^0$, $8 = 2^3$, $10 = 5 \\cdot 2^1$, $12 = 3 \\cdot 2^2$, $13 = 13 \\cdot 2^0$, $14 = 7 \\cdot 2^1$, $16 = 2^4$, $17 = 17 \\cdot 2^0$.\n\nOne day, Maria found a piece of paper with a string of $n$ natural numbers written on it. Besides being passionate about numbers and sequences, she wondered how many sequences are on the sheet with the following properties:\n\n* They contain exactly $k$ $p$-primes.\n* They start and end with a $p$-prime.\n\nIn addition, Maria wants to know the starting and ending positions of each sequence, relative to the string written on the piece of paper.\n\n# Task\n\nWrite a program that reads multiple sets of data, each set being formed from numbers $n$, $p$, $k$, with the meanings given above, and the string with $n$ elements $a_1, a_2, a_3, \\dots, a_n$, Maria's numbers. The program will determine for each set of data the number of sequences that contain exactly $k$ $p$-primes, as well as the starting and ending positions of these sequences in the given string.\n\n# Input Data\n\nThe number $D$ representing the number of sets of data in the file `secvente.in` is on the first line. The sets of data are written in the file one after the other. For each set of data, the first line contains three natural numbers: $n$ (the number of elements on the sheet), $p$, and $k$ (with the meaning given above), separated by a single space, and each of the next $n$ lines contains a single natural number from the string $a_1, a_2, a_3, \\dots, a_n$, Maria's numbers.\n\n# Output Data\n\nThe file `secvente.out` will contain $D$ solutions corresponding to the $D$ sets of data. For each solution, the first line will contain a number $x$ representing the number of sequences that meet the required properties, and each of the next $x$ lines will contain two natural numbers, separated by a single space, representing the starting and ending positions of each sequence, in order of increasing starting position. If there is no such sequence in the string, the first line of the set will contain the value $0$.\n\n# Restrictions and Clarifications\n\n* $1 \\leq D \\leq 15$\n* $1 \\leq k, n \\leq 15 \\ 000$\n* $2 \\leq p \\leq 30 \\ 000$; $p$ is a prime natural number\n* $1 \\leq a_1, a_2, a_3, \\dots, a_n \\leq 30 \\ 000$; $a_1, a_2, a_3, \\dots, a_n \\in ℕ$\n* The positions in the string are numbered from 1.\n* The number 1 is not $p$-prime.\n* A sequence in a string is formed by elements on consecutive positions in the given string."
    },
    {
      "link": "https://kilonova.ro/problems/936",
      "body": "Here is the challenge body in English:\n\nFarmer Feder cultivates potatoes on a rectangular field of width $N$ meters and length $M$ meters, divided into $N \\times M$ identical square zones of length 1 meter, arranged side by side, with $N$ rows (numbered from 1 to $N$) and $M$ columns (numbered from 1 to $M$).\n\nIn each square zone, there is a potato plant. Walking across the field from the first row to the last row, odd-numbered rows are traversed from column 1 to column $M$, while even-numbered rows are traversed from column $M$ to column 1, the farmer (a math enthusiast) has written down the numbers of potatoes produced by each plant in the order visited, and found that he obtained the sequence of unit digits of the first $N \\times M$ terms of the Fibonacci sequence (see Figure 1, where $N = 3$ and $M = 6$).\n\n# Task\n\nWrite a program that reads the numbers $N$ and $M$ (with the meaning given), and then determines:\n\n1. The number of plants in the field that produce no potatoes;\n2. The maximum number of potatoes that can be produced by plants in a square area from the farmer's field;\n3. For each of the $Q$ pairs of numbers ($A$, $B$) read, the number of potatoes produced by plants in zones located between columns with numbers $A$ and $B$, including these.\n\n# Input\n\nThe input file `cartofi.in` contains on the first line a natural number $C$ representing the requirement that must be met (1, 2 or 3). The second line of the file contains two natural numbers $N$ and $M$, separated by a space, with the meaning given. If $C = 3$, the file will also contain on the third line a natural number $Q$, and on each of the following $Q$ lines, two natural numbers representing a pair of numbers ($A$, $B$).\n\n# Output\n\nThe output file `cartofi.out` will contain:\n\nIf $C = 1$, on the first line a natural number representing the answer to requirement 1.\nIf $C = 2$, on the first line a natural number representing the answer to requirement 2.\nIf $C = 3$, $Q$ lines, each containing a natural number representing the answer to requirement 3 for each pair ($A$, $B$).\n\n# Restrictions and clarifications\n\n* $2 \\leq N \\leq 500 \\ 000 \\ 000$;\n* $3 \\leq M \\leq 1 \\ 000 \\ 000 \\ 000$;\n* $N \\leq M$;\n* $Q \\leq 100 \\ 000$;\n* $1 \\leq A \\leq B \\leq M$;\n* Requirement 1 is worth 20 points, while requirements 2 and 3 are each worth 40 points.\n* The Fibonacci sequence is defined as: $f(1) = 1$, $f(2) = 1$ and $f(n) = f(n-1) + f(n-2)$ if $n \\geq 3$ ($n$ is a non-zero natural number).\n* A square area from the field consists of $K * K$ adjacent square zones, arranged in $K$ rows and $K$ columns, where $1 \\leq K \\leq \\min(N, M)$."
    }
  ],
  "processed_en_temp06_i2_aya_35b-23-q4_K_M": [
    {
      "link": "https://kilonova.ro/problems/515",
      "body": "Here's the challenge in English:\n\nA hybrid car travels on a straight road using either the thermal engine (gasoline) or the electric motor alternately. The axis of integers can be used to describe coordinates on the road. Traveling with the electric motor is free, but some sections of the road require the use of the thermal engine, which involves paying certain taxes.\n\nThe list of $P$ taxable sections of the road, numbered from 1 to $P$, **any two of which are disjoint**. Each section is described by three integer numbers: $st_i$, $dr_i$ and $c_i$ ($1 \\leq i \\leq P$), meaning that on the section of the road situated between coordinates $st_i$ and $dr_i$ (including at the ends $st_i$ and $dr_i$) the thermal engine will be used and a tax of $c_i$ lei will be paid. This tax will be paid for each crossing of the section, regardless of the direction of travel.\n\nThe route that the hybrid car has to cover contains $N$ poles placed on the road, numbered from 1 to $N$. The coordinates of these poles are: $x_1, x_2,x_3, \\ldots, x_N$.\n\nFind:\n\n1. The number of the section with the maximum tax that the car must cross.\n2. The total tax paid for crossing all sections.\n\nThe input consists of:\n\n* A line containing a single integer $C$ ($1$ or $2$), indicating which of the two tasks needs to be solved.\n* $P$ lines, each containing three integers $st_i$, $dr_i$ and $c_i$ ($-300 \\ 000 \\leq st_i < dr_i \\leq 300 \\ 000$ and $1 \\leq c_i \\leq 100 \\ 000$), describing the taxable sections of the road.\n* A line containing $N$ integers $x_1, x_2,x_3, \\ldots, x_N$ ($-1 \\ 000 \\ 000 \\leq x_i \\leq 1 \\ 000 \\ 000$), representing the coordinates of the poles.\n\nThe output will be written to the file `hibrid.out` and will contain:\n\n* A single integer, the answer to the problem."
    },
    {
      "link": "https://kilonova.ro/problems/766",
      "body": "**Electoral Campaign Cleanup**\n\nThe central park in the city is still in a state of disrepair after the electoral campaign, with posters that have been damaged by rain and wind. The local government has decided to take action and form a committee to create advertising panels to cover up the damaged areas.\n\nDue to limited funds, only a certain number of advertising panels will be allocated, and they must occupy as small an area as possible. The committee received data from the field in the form of: length of the wall, how many units are occupied with posters that need to be covered, and the maximum number of panels that can be used. They also received information about which units on the wall are already damaged.\n\n**Task**\n\nGiven the length of the wall, the number of units that are damaged, the maximum number of panels that can be used, and the units on the wall that are damaged, determine the minimum total length of the panels needed to cover the area and the number of panels used. The minimum length is defined as the total number of wall units covered in such a way that the problem areas are masked. When covering the damaged wall units, it is not necessarily necessary to use all the panels. With limited panel usage, there is a possibility of covering clean areas on the wall.\n\n**Input**\n\nThe input file `afise.in` contains three values on the first line separated by a single space: $L \\ n \\ k$, with the meaning: $L$ is the length of the wall, $n$ is the number of units to be covered, and $k$ is the maximum number of panels that can be used. The second line contains $n$ values $x_1, x_2, ..., x_n$, where $x_i$ represents the unit on the wall that is covered by an old poster. These values are in a random order.\n\n**Output**\n\nThe output file `afise.out` contains a single line with two values representing the minimum total length used and the number of panels used to cover all damaged areas.\n\n**Restrictions and clarifications**\n\n* $0 < L \\leq 1 \\ 000$;\n* $0 < n \\leq L$;\n* $0 < k \\leq L / 2$."
    },
    {
      "link": "https://kilonova.ro/problems/849",
      "body": "**Challenge Translation**\n\nWe have four natural numbers $N$, $A$, $B$, and $C$ at our disposal, as well as three distinct digits $c1$, $c2$, and $c3$.\n\n# Requirement\n\nDetermine the minimum natural number strictly greater than $N$ that has exactly $A$ occurrences of digit $c1$, exactly $B$ occurrences of digit $c2$, and exactly $C$ occurrences of digit $c3$, and does not contain any other digits.\n\n# Input Data\n\nThe input file `tcif.in` contains on the first line, separated by a single space, the natural numbers $A$, $B$, $C$, $c1$, $c2$, and $c3$. On the second line is the natural number $N$.\n\n# Output Data\n\nThe output file `tcif.out` will contain a single line on which the smallest natural number strictly greater than $N$ that contains exactly $A$ occurrences of digit $c1$, exactly $B$ occurrences of digit $c2$, and exactly $C$ occurrences of digit $c3$ and does not contain any other digits, will be written.\n\n# Restrictions and Clarifications\n\n* $N$ will have at least one digit and at most 1000 digits.\n* For 10% of the tests, $N \\leq 30 \\ 000$;\n* For another 40% of the tests, $N$ will have at most 14 digits\n* $0 \\leq c1, c2, c3 \\leq 9$; $c1$, $c2$, and $c3$ are distinct from each other\n* $1 \\leq A, B, C$; $A + B + C \\leq 1000$\n* The input data is chosen such that there will be a solution."
    },
    {
      "link": "https://kilonova.ro/problems/936",
      "body": "Here is the challenge body in English:\n\nFarmer Feder cultivates potatoes on a rectangular field of width $N$ meters and length $M$ meters, divided into $N \\times M$ identical square zones of length 1 meter, arranged side by side, with $N$ rows (numbered from 1 to $N$) and $M$ columns (numbered from 1 to $M$).\n\nIn each square zone, there is a potato plant. Walking across the field from the first row to the last row, odd-numbered rows are traversed from column 1 to column $M$, while even-numbered rows are traversed from column $M$ to column 1, the farmer (a math enthusiast) has written down the numbers of potatoes produced by each plant in the order visited, and found that he obtained the sequence of unit digits of the first $N \\times M$ terms of the Fibonacci sequence (see Figure 1, where $N = 3$ and $M = 6$).\n\n# Task\n\nWrite a program that reads the numbers $N$ and $M$ (with the meaning given), and then determines:\n\n1. The number of plants in the field that produce no potatoes;\n2. The maximum number of potatoes that can be produced by plants in a square area from the farmer's field;\n3. For each of the $Q$ pairs of numbers ($A$, $B$) read, the number of potatoes produced by plants in zones located between columns with numbers $A$ and $B$, including these.\n\n# Input\n\nThe input file `cartofi.in` contains on the first line a natural number $C$ representing the requirement that must be met (1, 2 or 3). The second line of the file contains two natural numbers $N$ and $M$, separated by a space, with the meaning given. If $C = 3$, the file will also contain on the third line a natural number $Q$, and on each of the following $Q$ lines, two natural numbers representing a pair of numbers ($A$, $B$).\n\n# Output\n\nThe output file `cartofi.out` will contain:\n\nIf $C = 1$, on the first line a natural number representing the answer to requirement 1.\nIf $C = 2$, on the first line a natural number representing the answer to requirement 2.\nIf $C = 3$, $Q$ lines, each containing a natural number representing the answer to requirement 3 for each pair ($A$, $B$).\n\n# Restrictions and clarifications\n\n* $2 \\leq N \\leq 500 \\ 000 \\ 000$;\n* $3 \\leq M \\leq 1 \\ 000 \\ 000 \\ 000$;\n* $N \\leq M$;\n* $Q \\leq 100 \\ 000$;\n* $1 \\leq A \\leq B \\leq M$;\n* Requirement 1 is worth 20 points, while requirements 2 and 3 are each worth 40 points.\n* The Fibonacci sequence is defined as: $f(1) = 1$, $f(2) = 1$ and $f(n) = f(n-1) + f(n-2)$ if $n \\geq 3$ ($n$ is a non-zero natural number).\n* A square area from the field consists of $K * K$ adjacent square zones, arranged in $K$ rows and $K$ columns, where $1 \\leq K \\leq \\min(N, M)$."
    },
    {
      "link": "https://kilonova.ro/problems/947",
      "body": "Here is the challenge in English:\n\nAna and Bogdan have invented a new game, which they called Strips. It's a strategy game, but also a memory training game, since it's played on a board that isn't visible to both players during the game.\n\nThe game board is a white strip of length $N$ cm, marked with positions of length 1 cm. The positions are numbered on the board from 0 to $N - 1$, position 0 being marked at the beginning of the table (left end), and position $N - 1$ being marked at the end of the table (right end).\n\nAt the beginning of the game, each player has $Nr$ colored strips, all of the same length $L$ cm. Ana's strips are red, while Bogdan's strips are green.\n\nPlayers move alternately, with Ana moving first. On a turn, the player who is up chooses a position on the game board and if the position is valid, a strip of the respective player will be placed on the board with its left end in the chosen position. If the position is not valid, the move won't be executed, and the player will receive 1 penalty point and lose the strip that would have been placed on the board at that position (it's removed from the game).\n\nA position is considered valid if a strip of length $L$ with its left end fixed at the specified position can be placed on the board, so that the strip is entirely on the board, without overlapping or touching any area colored in the opponent's color.\n\nThe game ends when the players no longer have strips. Each player's goal is to get the largest possible area of a strip colored in their own color. An area on the strip is made up of consecutive positions, colored with the same color.\n\n# Task\n\nWrite a program that reads the length of the game board, the number of strips each player has at the beginning of the game, the length of the strips, as well as the positions specified by the players during the game and solves the following two requirements:\n\n* determine the number of penalty points for each of the two players;\n* determine for each player what is the maximum length of an area on the board colored in their own color at the end of the game.\n\n# Input\n\nThe input file `strips.in` contains on the first line a natural number $C$ representing the requirement to be solved ($1$ or $2$). On the second line are three natural numbers separated by one space $N \\ Nr \\ L$, with the meaning from the statement. The remaining lines of the input file contain, in order, the positions specified by the players during the game, each position on a line.\n\n# Output\n\nThe output file `strips.out` will contain a single line with two natural numbers $rezA$ and $rezB$ separated by a single space. If $C = 1$ then $rezA$ is the number of penalty points accumulated by Ana, and $rezB$ is the number of penalty points accumulated by Bogdan. If $C = 2$ then $rezA$ is the maximum length of an area colored red at the end of the game, and $rezB$ is the maximum length of an area colored green at the end of the game.\n\n# Restrictions and clarifications\n\n* $1 \\leq N \\leq 1 \\ 000 \\ 000 \\ 000$;\n* $1 \\leq Nr \\leq 50 \\ 000$;\n* $1 \\leq L \\leq 20 \\ 000$;\n* It is guaranteed that for the test data, at the end of the game, for each of the two players, the number of disjoint areas on the board colored in the player's color is $\\leq 5 \\ 000$.\n* Positions are natural numbers less than $N$.\n* Since they're beginners, Ana and Bogdan aren't playing optimally yet.\n* For tests worth 50 points, the requirement is 1.\n* For tests worth 40 points, $1 \\leq N \\leq 1 \\ 000 \\ 000$; $1 \\leq L \\leq 1 \\ 000$; and $1 \\leq Nr \\leq 1 \\ 000$."
    }
  ],
  "processed_en_temp10_i3_llama3_8b-instruct-fp16": [
    {
      "link": "https://kilonova.ro/problems/515",
      "body": "Here's the challenge in English:\n\nA hybrid car travels on a straight road using either the thermal engine (gasoline) or the electric motor alternately. The axis of integers can be used to describe coordinates on the road. Traveling with the electric motor is free, but some sections of the road require the use of the thermal engine, which involves paying certain taxes.\n\nThe list of $P$ taxable sections of the road, numbered from 1 to $P$, **any two of which are disjoint**. Each section is described by three integer numbers: $st_i$, $dr_i$ and $c_i$ ($1 \\leq i \\leq P$), meaning that on the section of the road situated between coordinates $st_i$ and $dr_i$ (including at the ends $st_i$ and $dr_i$) the thermal engine will be used and a tax of $c_i$ lei will be paid. This tax will be paid for each crossing of the section, regardless of the direction of travel.\n\nThe route that the hybrid car has to cover contains $N$ poles placed on the road, numbered from 1 to $N$. The coordinates of these poles are: $x_1, x_2,x_3, \\ldots, x_N$.\n\nFind:\n\n1. The number of the section with the maximum tax that the car must cross.\n2. The total tax paid for crossing all sections.\n\nThe input consists of:\n\n* A line containing a single integer $C$ ($1$ or $2$), indicating which of the two tasks needs to be solved.\n* $P$ lines, each containing three integers $st_i$, $dr_i$ and $c_i$ ($-300 \\ 000 \\leq st_i < dr_i \\leq 300 \\ 000$ and $1 \\leq c_i \\leq 100 \\ 000$), describing the taxable sections of the road.\n* A line containing $N$ integers $x_1, x_2,x_3, \\ldots, x_N$ ($-1 \\ 000 \\ 000 \\leq x_i \\leq 1 \\ 000 \\ 000$), representing the coordinates of the poles.\n\nThe output will be written to the file `hibrid.out` and will contain:\n\n* A single integer, the answer to the problem."
    },
    {
      "link": "https://kilonova.ro/problems/516",
      "body": "**Challenge Translation**\n\nMarie has received the following problem statement for her Informatics class: \"Consider a string A with N natural numbers not equal to zero, numbered from 1 to N. We call a sequence a succession of terms located on consecutive positions in the string, and the length of the sequence is the number of terms it is composed of. The cost of a sequence is equal to the product of the sum of prime numbers in the sequence and the sum of composite numbers. A composite number is a number that has at least one divisor natural different from 1 and itself, while a prime number is a number that has exactly two distinct divisors, 1 and itself.\"\n\nWe know that the number 1 is neither prime nor composite, so it does not affect the cost of any sequence in which it appears. Obviously, the cost of a sequence that does not contain any prime numbers or of a sequence that does not contain any composite numbers is equal to 0. Similarly, the sum of prime values in a sequence containing only one prime number X is equal to X; the sum of composite values in a sequence containing only one composite number Y is equal to Y.\n\n# Requirements\n\nHelp Marie solve the following two requirements of the task:\n1. Determine the maximum length of a sequence in string A for which its cost is less than or equal to a natural number K.\n2. Assume that each composite number in the string A is replaced with the product of its smallest prime factor and its largest prime factor. Determine the sequence of maximum length from the new string, for which the greatest common divisor (GCD) of the numbers it is composed of is different from 1. The positions of the first and last elements of the sequence will be displayed. If there are multiple such sequences of maximum length, the one with the maximum first position element will be displayed.\n\n# Input Data\n\nOn the first line of the input file \"tema.in\" are three natural numbers not equal to zero, C, N, and K, in this order, separated by a single space, where C is the number of the requirement that must be solved (1 or 2), and N and K have the meaning given in the statement. On the second line are N natural numbers not equal to zero, separated by a single space, representing, in order, the terms of the string A.\n\n# Output Data\n\nOn the first line of the output file \"tema.out\":\n1. a natural number not equal to zero, representing the maximum length determined for the first requirement, if C = 1;\n2. two natural numbers not equal to zero, separated by a single space, representing, in order, the positions of the first and last elements of the sequence of maximum length, determined according to the second requirement, if C = 2.\n\n# Restrictions and clarifications\n* $2\\leq N \\leq 100 \\ 000$;\n* $1\\leq K \\leq 10^{18}$; **The number K has no role for requirement 2**;\n* $1\\leq A_i \\leq 1 \\ 000 \\ 000$, for each $i$: $1 \\leq i \\leq N$;\n* **For both requirements, there is a solution sequence with a length of at least 2**;\n* There is at least one element different from 1 in the string A.\n* For 10 points, C = 1 and N = 2;\n* For 25 points, C = 1 and N ≤ 4 000;\n* For 15 points, C = 1 and 5 000 < N;\n* For 10 points, C = 2 and N = 2;\n* For 25 points, C = 2 and N ≤ 4 000;\n* For 15 points, C = 2 and 5 000 < N."
    },
    {
      "link": "https://kilonova.ro/problems/755",
      "body": "The great wizard Prospero has a magnificent garden tended by a multitude of elves who fly along the alleys at dawn hours to water the plants in the ornamental stone vases placed on the edges. There is a pond at the end of the garden and a main alley that starts from the pond and leads to the entrance. Secondary alleys branch off the main alley, forming elongated rounds that return to the same place, at the main alley.\n\nIt is known that there are $n$ elves, numbered from 1 to $n$, each responsible for one of the secondary alleys. All of them start from the pond at 5:00:00 in the morning with a water vase prepared the night before, traverse the main alley to their round, then walk along their own alley, return to the main alley, go back to the pond to refuel with water and repeat the process until 9:00:00 when they retire to shade for sleep. It is known that all elves fly without interruption, at the same speed, for exactly 4 hours. The number of seconds needed for each elf to reach their round from the pond and the number of seconds needed to traverse their own round are known for each elf. Any elf who reaches the pond fills their vase in exactly one second, from a faucet located on the edge of the pond. For example, if the elf responsible for round 5 in the figure needs 2 seconds to reach their round and 15 seconds to traverse round 5, they will return to the pond to refill their vase at 5:00:19 ($2 + 15 + 2$), fill their vase, and start again at 5:00:20, return again at 5:00:39, and leave again at 5:00:40, etc.\n\nTwo elves cannot fill their vase at the same time from the same faucet.\n\n# Task\n\nDetermine the minimum number of faucets with which the pond must be equipped so that no elf ever has to wait to refill their vase.\n\n# Input\n\nThe input file `elfi.in` contains:\n\n* $n$, the number of elves, on the first line;\n* $n$ pairs of the form $c_i \\ p_i$ representing the number of seconds from the pond to each elf's round and respectively the number of seconds needed to traverse their own round, on the following $n$ lines of the file.\n\n# Output\n\nThe output file `elfi.out` contains one line with a single number representing the minimum number of faucets required.\n\n# Restrictions and clarifications\n\n* $2 \\leq n \\leq 5 \\ 000$;\n* $1 \\leq c_i \\leq 100$;\n* $1 \\leq p_i \\leq 100$."
    },
    {
      "link": "https://kilonova.ro/problems/766",
      "body": "**Electoral Campaign Cleanup**\n\nThe central park in the city is still in a state of disrepair after the electoral campaign, with posters that have been damaged by rain and wind. The local government has decided to take action and form a committee to create advertising panels to cover up the damaged areas.\n\nDue to limited funds, only a certain number of advertising panels will be allocated, and they must occupy as small an area as possible. The committee received data from the field in the form of: length of the wall, how many units are occupied with posters that need to be covered, and the maximum number of panels that can be used. They also received information about which units on the wall are already damaged.\n\n**Task**\n\nGiven the length of the wall, the number of units that are damaged, the maximum number of panels that can be used, and the units on the wall that are damaged, determine the minimum total length of the panels needed to cover the area and the number of panels used. The minimum length is defined as the total number of wall units covered in such a way that the problem areas are masked. When covering the damaged wall units, it is not necessarily necessary to use all the panels. With limited panel usage, there is a possibility of covering clean areas on the wall.\n\n**Input**\n\nThe input file `afise.in` contains three values on the first line separated by a single space: $L \\ n \\ k$, with the meaning: $L$ is the length of the wall, $n$ is the number of units to be covered, and $k$ is the maximum number of panels that can be used. The second line contains $n$ values $x_1, x_2, ..., x_n$, where $x_i$ represents the unit on the wall that is covered by an old poster. These values are in a random order.\n\n**Output**\n\nThe output file `afise.out` contains a single line with two values representing the minimum total length used and the number of panels used to cover all damaged areas.\n\n**Restrictions and clarifications**\n\n* $0 < L \\leq 1 \\ 000$;\n* $0 < n \\leq L$;\n* $0 < k \\leq L / 2$."
    },
    {
      "link": "https://kilonova.ro/problems/802",
      "body": "Here's the challenge in English:\n\nMaria likes prime numbers and powers of prime numbers. Starting from a prime number $p$, she constructs new numbers, each constructed number being a product of the form $p^y$ ($y \\in ℕ$, $y \\neq 0$) or $q \\cdot p^m$, where $m \\in ℕ$ and $q$ is a prime number, calling them $p$-primes. For example, the numbers $2, 3, 4, 5, 6, 7, 8, 10, 12, 13, 14, 16, 17$ are the first $13$ $2$-primes because $2 = 2^1$, $3 = 3 \\cdot 2^0$, $4 = 2^2$, $5 = 5 \\cdot 2^0$, $6 = 3 \\cdot 2^1$, $7 = 7 \\cdot 2^0$, $8 = 2^3$, $10 = 5 \\cdot 2^1$, $12 = 3 \\cdot 2^2$, $13 = 13 \\cdot 2^0$, $14 = 7 \\cdot 2^1$, $16 = 2^4$, $17 = 17 \\cdot 2^0$.\n\nOne day, Maria found a piece of paper with a string of $n$ natural numbers written on it. Besides being passionate about numbers and sequences, she wondered how many sequences are on the sheet with the following properties:\n\n* They contain exactly $k$ $p$-primes.\n* They start and end with a $p$-prime.\n\nIn addition, Maria wants to know the starting and ending positions of each sequence, relative to the string written on the piece of paper.\n\n# Task\n\nWrite a program that reads multiple sets of data, each set being formed from numbers $n$, $p$, $k$, with the meanings given above, and the string with $n$ elements $a_1, a_2, a_3, \\dots, a_n$, Maria's numbers. The program will determine for each set of data the number of sequences that contain exactly $k$ $p$-primes, as well as the starting and ending positions of these sequences in the given string.\n\n# Input Data\n\nThe number $D$ representing the number of sets of data in the file `secvente.in` is on the first line. The sets of data are written in the file one after the other. For each set of data, the first line contains three natural numbers: $n$ (the number of elements on the sheet), $p$, and $k$ (with the meaning given above), separated by a single space, and each of the next $n$ lines contains a single natural number from the string $a_1, a_2, a_3, \\dots, a_n$, Maria's numbers.\n\n# Output Data\n\nThe file `secvente.out` will contain $D$ solutions corresponding to the $D$ sets of data. For each solution, the first line will contain a number $x$ representing the number of sequences that meet the required properties, and each of the next $x$ lines will contain two natural numbers, separated by a single space, representing the starting and ending positions of each sequence, in order of increasing starting position. If there is no such sequence in the string, the first line of the set will contain the value $0$.\n\n# Restrictions and Clarifications\n\n* $1 \\leq D \\leq 15$\n* $1 \\leq k, n \\leq 15 \\ 000$\n* $2 \\leq p \\leq 30 \\ 000$; $p$ is a prime natural number\n* $1 \\leq a_1, a_2, a_3, \\dots, a_n \\leq 30 \\ 000$; $a_1, a_2, a_3, \\dots, a_n \\in ℕ$\n* The positions in the string are numbered from 1.\n* The number 1 is not $p$-prime.\n* A sequence in a string is formed by elements on consecutive positions in the given string."
    },
    {
      "link": "https://kilonova.ro/problems/947",
      "body": "Here is the challenge in English:\n\nAna and Bogdan have invented a new game, which they called Strips. It's a strategy game, but also a memory training game, since it's played on a board that isn't visible to both players during the game.\n\nThe game board is a white strip of length $N$ cm, marked with positions of length 1 cm. The positions are numbered on the board from 0 to $N - 1$, position 0 being marked at the beginning of the table (left end), and position $N - 1$ being marked at the end of the table (right end).\n\nAt the beginning of the game, each player has $Nr$ colored strips, all of the same length $L$ cm. Ana's strips are red, while Bogdan's strips are green.\n\nPlayers move alternately, with Ana moving first. On a turn, the player who is up chooses a position on the game board and if the position is valid, a strip of the respective player will be placed on the board with its left end in the chosen position. If the position is not valid, the move won't be executed, and the player will receive 1 penalty point and lose the strip that would have been placed on the board at that position (it's removed from the game).\n\nA position is considered valid if a strip of length $L$ with its left end fixed at the specified position can be placed on the board, so that the strip is entirely on the board, without overlapping or touching any area colored in the opponent's color.\n\nThe game ends when the players no longer have strips. Each player's goal is to get the largest possible area of a strip colored in their own color. An area on the strip is made up of consecutive positions, colored with the same color.\n\n# Task\n\nWrite a program that reads the length of the game board, the number of strips each player has at the beginning of the game, the length of the strips, as well as the positions specified by the players during the game and solves the following two requirements:\n\n* determine the number of penalty points for each of the two players;\n* determine for each player what is the maximum length of an area on the board colored in their own color at the end of the game.\n\n# Input\n\nThe input file `strips.in` contains on the first line a natural number $C$ representing the requirement to be solved ($1$ or $2$). On the second line are three natural numbers separated by one space $N \\ Nr \\ L$, with the meaning from the statement. The remaining lines of the input file contain, in order, the positions specified by the players during the game, each position on a line.\n\n# Output\n\nThe output file `strips.out` will contain a single line with two natural numbers $rezA$ and $rezB$ separated by a single space. If $C = 1$ then $rezA$ is the number of penalty points accumulated by Ana, and $rezB$ is the number of penalty points accumulated by Bogdan. If $C = 2$ then $rezA$ is the maximum length of an area colored red at the end of the game, and $rezB$ is the maximum length of an area colored green at the end of the game.\n\n# Restrictions and clarifications\n\n* $1 \\leq N \\leq 1 \\ 000 \\ 000 \\ 000$;\n* $1 \\leq Nr \\leq 50 \\ 000$;\n* $1 \\leq L \\leq 20 \\ 000$;\n* It is guaranteed that for the test data, at the end of the game, for each of the two players, the number of disjoint areas on the board colored in the player's color is $\\leq 5 \\ 000$.\n* Positions are natural numbers less than $N$.\n* Since they're beginners, Ana and Bogdan aren't playing optimally yet.\n* For tests worth 50 points, the requirement is 1.\n* For tests worth 40 points, $1 \\leq N \\leq 1 \\ 000 \\ 000$; $1 \\leq L \\leq 1 \\ 000$; and $1 \\leq Nr \\leq 1 \\ 000$."
    }
  ],
  "oji.translation.ro_viii-en_gemini-15-pro-exp-0827": [
    {
      "link": "https://kilonova.ro/problems/707",
      "body": "Challenge translation:\n\nConsider the following sequence, constructed such that each element, except for the first one, is obtained from the previous one: $1, 11, 21, 1211, 111221, \\dots$\nThe terms of the sequence are numbered starting with $1$.\n\n# Task\n\nGiven $n$, a natural number, determine the $n$-th term in the given sequence.\n\n# Input\n\nThe input file `sir.in` contains one line with the number $n$.\n\n# Output\n\nThe output file `sir.out` will contain one single integer, the $n$-th term of the sequence.\n\n# Restrictions and clarifications\n\n* $4 \\leq n \\leq 35$\n* The number of digits in a term does not exceed $17\\ 000$."
    },
    {
      "link": "https://kilonova.ro/problems/755",
      "body": "The great wizard Prospero has a magnificent garden tended by a multitude of elves who fly along the alleys at dawn hours to water the plants in the ornamental stone vases placed on the edges. There is a pond at the end of the garden and a main alley that starts from the pond and leads to the entrance. Secondary alleys branch off the main alley, forming elongated rounds that return to the same place, at the main alley.\n\nIt is known that there are $n$ elves, numbered from 1 to $n$, each responsible for one of the secondary alleys. All of them start from the pond at 5:00:00 in the morning with a water vase prepared the night before, traverse the main alley to their round, then walk along their own alley, return to the main alley, go back to the pond to refuel with water and repeat the process until 9:00:00 when they retire to shade for sleep. It is known that all elves fly without interruption, at the same speed, for exactly 4 hours. The number of seconds needed for each elf to reach their round from the pond and the number of seconds needed to traverse their own round are known for each elf. Any elf who reaches the pond fills their vase in exactly one second, from a faucet located on the edge of the pond. For example, if the elf responsible for round 5 in the figure needs 2 seconds to reach their round and 15 seconds to traverse round 5, they will return to the pond to refill their vase at 5:00:19 ($2 + 15 + 2$), fill their vase, and start again at 5:00:20, return again at 5:00:39, and leave again at 5:00:40, etc.\n\nTwo elves cannot fill their vase at the same time from the same faucet.\n\n# Task\n\nDetermine the minimum number of faucets with which the pond must be equipped so that no elf ever has to wait to refill their vase.\n\n# Input\n\nThe input file `elfi.in` contains:\n\n* $n$, the number of elves, on the first line;\n* $n$ pairs of the form $c_i \\ p_i$ representing the number of seconds from the pond to each elf's round and respectively the number of seconds needed to traverse their own round, on the following $n$ lines of the file.\n\n# Output\n\nThe output file `elfi.out` contains one line with a single number representing the minimum number of faucets required.\n\n# Restrictions and clarifications\n\n* $2 \\leq n \\leq 5 \\ 000$;\n* $1 \\leq c_i \\leq 100$;\n* $1 \\leq p_i \\leq 100$."
    },
    {
      "link": "https://kilonova.ro/problems/766",
      "body": "**Electoral Campaign Cleanup**\n\nThe central park in the city is still in a state of disrepair after the electoral campaign, with posters that have been damaged by rain and wind. The local government has decided to take action and form a committee to create advertising panels to cover up the damaged areas.\n\nDue to limited funds, only a certain number of advertising panels will be allocated, and they must occupy as small an area as possible. The committee received data from the field in the form of: length of the wall, how many units are occupied with posters that need to be covered, and the maximum number of panels that can be used. They also received information about which units on the wall are already damaged.\n\n**Task**\n\nGiven the length of the wall, the number of units that are damaged, the maximum number of panels that can be used, and the units on the wall that are damaged, determine the minimum total length of the panels needed to cover the area and the number of panels used. The minimum length is defined as the total number of wall units covered in such a way that the problem areas are masked. When covering the damaged wall units, it is not necessarily necessary to use all the panels. With limited panel usage, there is a possibility of covering clean areas on the wall.\n\n**Input**\n\nThe input file `afise.in` contains three values on the first line separated by a single space: $L \\ n \\ k$, with the meaning: $L$ is the length of the wall, $n$ is the number of units to be covered, and $k$ is the maximum number of panels that can be used. The second line contains $n$ values $x_1, x_2, ..., x_n$, where $x_i$ represents the unit on the wall that is covered by an old poster. These values are in a random order.\n\n**Output**\n\nThe output file `afise.out` contains a single line with two values representing the minimum total length used and the number of panels used to cover all damaged areas.\n\n**Restrictions and clarifications**\n\n* $0 < L \\leq 1 \\ 000$;\n* $0 < n \\leq L$;\n* $0 < k \\leq L / 2$."
    },
    {
      "link": "https://kilonova.ro/problems/801",
      "body": "**Earthquake Simulation**\n\nThe Institute of Earth Physics studies the effects of an impending earthquake using computer simulations. The flat map of buildings on a certain territory is represented using GPS coordinates in plan, longitude and latitude, relative to a reference point considered as coordinates (0, 0), as shown below.\n\nEach building on the map has two GPS coordinates, (Longitude, Latitude) and a Resistance Grade to earthquakes.\nAn earthquake can occur at any point with coordinates on the map, called the seismic center, and has a certain intensity. The shock wave propagates in the form of concentric squares with the seismic center, called levels (level 0 represents the seismic center, level 1 the first concentric square, level 2 the second concentric square, etc.). Intensity decreases by one unit at each concentric square with the seismic center. Buildings are affected by the earthquake only if their resistance grade to earthquakes is less than or equal to the intensity of the earthquake at their location.\n\n~[cladiri.png]\n\n# Task\n\nWrite a program that reads the coordinates of the seismic center and its intensity in that point, as well as the coordinates of the buildings and their resistance grade to earthquakes, and then determines the total number N of affected buildings; the maximum number M of affected buildings on a level; and the levels with M affected buildings, in increasing order of these levels.\n\n# Input\n\nThe input file `cladiri.in` contains on the first line, three natural numbers Long Lat Intensity, separated by one space, representing the coordinates of the seismic center and its intensity respectively. On each of the following lines, up to the end of the file, there are three natural numbers Long Lat Grad, separated by one space, representing the coordinates of a building, respectively its resistance grade to earthquakes.\n\n# Output\n\nThe output file `cladiri.out` will contain three lines. The first line will write the natural number N representing the total number of affected buildings. The second line will write the natural number M representing the maximum number of affected buildings on a level. The third line will write the levels with M affected buildings, in increasing order of these levels.\n\n# Restrictions and clarifications\n\n* $0 \\leq$ Long, Lat, Grad, Intensity $\\leq 10 \\ 000$;\n* $0 <$ number of buildings $\\leq 100 \\ 000$;\n* The seismic center may be located on a building.\n* There are no more buildings with the same coordinates.\n* 52% of the score can be obtained on input tests with $0 \\leq Long, Lat, Grad, Intensity \\leq 100$\n* Partial scores are awarded from the total score, as follows: 25% for requirement a), 25% for requirement b), and 50% for requirement c)."
    },
    {
      "link": "https://kilonova.ro/problems/886",
      "body": "**Challenge Body in English**\n\nConsider $N$ points in the plane, with natural number coordinates relative to a Cartesian coordinate system XOY, where any two points are distinct.\n\n[triunghiuri.png]\n\n# Task\n\nGiven $N$ and the coordinates of the $N$ points, determine:\n\n1. The maximum number of points that have the same abscissa.\n2. The number of triangles that can be drawn satisfying the following conditions:\n\t* All vertices are in the given points;\n\t* One side is parallel to OX;\n\t* No sides are parallel to OY;\n\n# Input\n\nThe input data is read from the `triunghiuri.in` file, which has the following structure:\n\nOn the first line is the number $p$, indicating the requirement that must be solved ($p$ has a value of 1 or 2);\nOn the second line is the natural number $N$, representing the number of points given;\nOn the next $N$ lines are two natural values $x \\ y$, separated by a single space, representing the coordinates of the given points.\n\n# Output\n\nThe `triunghiuri.out` file will have the following structure:\n\nIf $p = 1$, the maximum number of points that have the same abscissa will be written on the first line (requirement 1).\nIf $p = 2$, the number of triangles that can be drawn satisfying the conditions given, modulo $1 \\ 000 \\ 003$, i.e., the remainder of the division of the number of triangles by $1 \\ 000 \\ 003$ will be written on the first line (requirement 2).\n\n# Restrictions and clarifications\n\n* $3 \\leq N \\leq 100 \\ 000$;\n* $0 \\leq x, y \\leq 1 000$;\n* 25 points are awarded for correctly solving requirement 1 and 65 points are awarded for correctly solving requirement 2."
    },
    {
      "link": "https://kilonova.ro/problems/926",
      "body": "**Triangular Zone Sums**\n\nConsider a two-dimensional table A with n rows, n columns, and natural number elements. A triangular zone represented by the triplet (lin, col, k) is a triangular area in the form of a right-angled triangle with sides of equal length |k|, defined as follows:\n\nFor k > 0, the zone consists of k lines:\n* On the first line of the zone, there are elements A[lin][col], A[lin][col+1], ..., A[lin][col+k-1];\n* On the second line of the zone, there are elements A[lin+1][col], A[lin+1][col+1], ..., A[lin+1][col+k-2];\n* On the third line of the zone, there are elements A[lin+2][col], A[lin+2][col+1], ..., A[lin+2][col+k-3];\n* ...\n* On the last line of the zone, there is the element A[lin+k-1][col].\n\nFor k<0, the zone consists of |k|=-k lines:\n* On the first line of the zone, there is the element A[lin-|k|+1][col];\n* On the second line of the zone, there are elements A[lin-|k|+2][col-1], A[lin-|k|+2][col];\n* ...\n* On the last line of the zone, there are elements A[lin][col-|k|+1], A[lin][col-|k|+2], ..., A[lin][col].\n\nThe sum of the elements that make up a triangular zone is called the zone sum.\n\n**Task**\n\nWrite a program to determine the largest of the zone sums, given the table A and Q triangular zones.\n\n**Input**\n\nThe input file `triunghi.in` contains on the first line the natural number n, with the meaning from the statement. On the next n lines are n natural values, representing the elements of the table A. On line n + 2 is the natural number Q, representing the number of triangular zones. On the next Q lines are triplets of values lin col k, which represent the Q zones, in the form described above. The values on the same line of the file are separated by a single space.\n\n**Output**\n\nThe output file `triunghi.out` will contain a single line with a natural number representing the maximum sum required.\n\n**Restrictions and clarifications**\n\n* $3 \\leq n \\leq 1 \\ 000$; $1 \\leq Q \\leq 100 \\ 000$; $2 \\leq |k| \\leq n$;\n* The values in the table are natural numbers from the interval [$1, 100$].\n* The lines and columns of the table A are numbered from 1 to n (lines from top to bottom, and columns from left to right).\n* |k| represents the modulus of the number k (k, for k ≥ 0, respectively -k, for k < 0).\n* It is guaranteed that any triangular zone among the Q is completely included in the table A."
    }
  ],
  "oji.translation.ro_viii-en_gemma7b-instruct-fp16": [
    {
      "link": "https://kilonova.ro/problems/707",
      "body": "Challenge translation:\n\nConsider the following sequence, constructed such that each element, except for the first one, is obtained from the previous one: $1, 11, 21, 1211, 111221, \\dots$\nThe terms of the sequence are numbered starting with $1$.\n\n# Task\n\nGiven $n$, a natural number, determine the $n$-th term in the given sequence.\n\n# Input\n\nThe input file `sir.in` contains one line with the number $n$.\n\n# Output\n\nThe output file `sir.out` will contain one single integer, the $n$-th term of the sequence.\n\n# Restrictions and clarifications\n\n* $4 \\leq n \\leq 35$\n* The number of digits in a term does not exceed $17\\ 000$."
    },
    {
      "link": "https://kilonova.ro/problems/743",
      "body": "Andrei, the music enthusiast and math whiz, has set out to create an \"Endless Symphony\" using a new scale of 10 musical notes. He starts with two natural numbers a and b (a < b) and generates each note by multiplying a by 10 and dividing the result by b (integer division). To avoid repeating notes, he updates a after each generation using the formula: a = a * 10 mod b.\n\nGiven a and b, your task is to write a program that determines the digits of the theme and refrain in Andrei's symphony. The theme is the initial sequence of notes before the refrain repeats, and the refrain is the repeating sequence. Your program should output the digits of the theme, followed by the digits of the refrain, and finally the number of digits in the refrain.\n\nHere's an example to illustrate this:\n\n* a = 42\n* b = 130\n\nThe generated notes are: 3 2 3 0 7 6 9 2 3 0 7 6 9 2 ...\n\nIn this case, the theme is 3 and the refrain is 230769 (note that the refrain may not always be a whole number).\n\nYour program should read the input from the file \"muzica.in\", which contains two values: a and b on a single line. The output should be written to the file \"muzica.out\" in the following format:\n\n* Theme digits: 3\n* Refrain digits: 230769\n* Number of refrain digits: 6\n\nNote that the input values will satisfy the following conditions:\n\n* 1 < a, b < 1000\n* a ≠ b"
    },
    {
      "link": "https://kilonova.ro/problems/766",
      "body": "**Electoral Campaign Cleanup**\n\nThe central park in the city is still in a state of disrepair after the electoral campaign, with posters that have been damaged by rain and wind. The local government has decided to take action and form a committee to create advertising panels to cover up the damaged areas.\n\nDue to limited funds, only a certain number of advertising panels will be allocated, and they must occupy as small an area as possible. The committee received data from the field in the form of: length of the wall, how many units are occupied with posters that need to be covered, and the maximum number of panels that can be used. They also received information about which units on the wall are already damaged.\n\n**Task**\n\nGiven the length of the wall, the number of units that are damaged, the maximum number of panels that can be used, and the units on the wall that are damaged, determine the minimum total length of the panels needed to cover the area and the number of panels used. The minimum length is defined as the total number of wall units covered in such a way that the problem areas are masked. When covering the damaged wall units, it is not necessarily necessary to use all the panels. With limited panel usage, there is a possibility of covering clean areas on the wall.\n\n**Input**\n\nThe input file `afise.in` contains three values on the first line separated by a single space: $L \\ n \\ k$, with the meaning: $L$ is the length of the wall, $n$ is the number of units to be covered, and $k$ is the maximum number of panels that can be used. The second line contains $n$ values $x_1, x_2, ..., x_n$, where $x_i$ represents the unit on the wall that is covered by an old poster. These values are in a random order.\n\n**Output**\n\nThe output file `afise.out` contains a single line with two values representing the minimum total length used and the number of panels used to cover all damaged areas.\n\n**Restrictions and clarifications**\n\n* $0 < L \\leq 1 \\ 000$;\n* $0 < n \\leq L$;\n* $0 < k \\leq L / 2$."
    },
    {
      "link": "https://kilonova.ro/problems/801",
      "body": "**Earthquake Simulation**\n\nThe Institute of Earth Physics studies the effects of an impending earthquake using computer simulations. The flat map of buildings on a certain territory is represented using GPS coordinates in plan, longitude and latitude, relative to a reference point considered as coordinates (0, 0), as shown below.\n\nEach building on the map has two GPS coordinates, (Longitude, Latitude) and a Resistance Grade to earthquakes.\nAn earthquake can occur at any point with coordinates on the map, called the seismic center, and has a certain intensity. The shock wave propagates in the form of concentric squares with the seismic center, called levels (level 0 represents the seismic center, level 1 the first concentric square, level 2 the second concentric square, etc.). Intensity decreases by one unit at each concentric square with the seismic center. Buildings are affected by the earthquake only if their resistance grade to earthquakes is less than or equal to the intensity of the earthquake at their location.\n\n~[cladiri.png]\n\n# Task\n\nWrite a program that reads the coordinates of the seismic center and its intensity in that point, as well as the coordinates of the buildings and their resistance grade to earthquakes, and then determines the total number N of affected buildings; the maximum number M of affected buildings on a level; and the levels with M affected buildings, in increasing order of these levels.\n\n# Input\n\nThe input file `cladiri.in` contains on the first line, three natural numbers Long Lat Intensity, separated by one space, representing the coordinates of the seismic center and its intensity respectively. On each of the following lines, up to the end of the file, there are three natural numbers Long Lat Grad, separated by one space, representing the coordinates of a building, respectively its resistance grade to earthquakes.\n\n# Output\n\nThe output file `cladiri.out` will contain three lines. The first line will write the natural number N representing the total number of affected buildings. The second line will write the natural number M representing the maximum number of affected buildings on a level. The third line will write the levels with M affected buildings, in increasing order of these levels.\n\n# Restrictions and clarifications\n\n* $0 \\leq$ Long, Lat, Grad, Intensity $\\leq 10 \\ 000$;\n* $0 <$ number of buildings $\\leq 100 \\ 000$;\n* The seismic center may be located on a building.\n* There are no more buildings with the same coordinates.\n* 52% of the score can be obtained on input tests with $0 \\leq Long, Lat, Grad, Intensity \\leq 100$\n* Partial scores are awarded from the total score, as follows: 25% for requirement a), 25% for requirement b), and 50% for requirement c)."
    },
    {
      "link": "https://kilonova.ro/problems/826",
      "body": "An invasion of $N$ flying saucers (commonly known as OZN) is causing chaos among authorities. Each OZN contains extraterrestri with a mission to destroy our planet. The radar that detected the invasion has a screen similar to the XOY plane. Each OZN is represented on the screen by a line segment.\n\nTo annihilate the OZNs, authorities have $K$ laser guns at their disposal. The guns are positioned on the ground (represented on the radar screen by the OX axis). Each gun emits a laser beam, illustrated on the screen as a parallel to the OY axis. If a laser beam intersects the segment on the radar screen corresponding to an OZN, the beam will kill all extraterrestri in that OZN.\n\nUnfortunately, only one specialized military personnel is available near the area, so authorities want to know exactly which gun to use for him to destroy as many extraterrestri as possible.\n\n# Task\n\nHelp authorities determine the number of extraterrestri that can be annihilated with each gun from their arsenal.\n\n# Input Data\n\nThe input file `ozn.in` contains on the first line two natural numbers separated by a space $N \\ K$ representing the number of OZNs and respectively the number of laser guns. On the next $N$ lines are described the $N$ OZNs, one per line. An OZN is described by 5 natural numbers separated by single spaces $x1 \\ y1 \\ x2 \\ y2 \\ nr$, representing in order the coordinates of the segment's endpoints ($x1, y1$), ($x2, y2$), and $nr$ – the number of extraterrestri in it. The last line contains $K$ natural numbers $a_1, a_2, a_3, \\dots , a_K$, separated by single spaces, representing the coordinates on the OX axis (abscissas) where the laser guns are placed.\n\n# Output Data\n\nThe output file `ozn.out` will contain $K$ lines. On line $i$ will be written the total number of extraterrestri that can be destroyed with gun $i$, considering the guns numbered in the order they appear in the input file.\n\n# Restrictions and clarifications\n\n* $1 \\leq N \\leq 20 \\ 000$;\n* $1 \\leq K \\leq 20 \\ 000$;\n* $1 \\leq$ any coordinate in the input file $\\leq 2 \\ 000 \\ 000$;\n* $1 \\leq nr \\leq 100$, for any OZN\n* $x1 < x2$, for any OZN\n* The screen segments describing the ships may intersect.\n* If a laser beam passes through one of the endpoints of an OZN, it is destroyed.\n* For 50% of the input tests $1 \\leq N \\cdot K \\leq 10 \\ 000 \\ 000$."
    },
    {
      "link": "https://kilonova.ro/problems/848",
      "body": "Here is the challenge in English:\n\n\"The Arrows\" game is played on a rectangular board whose surface is divided into N * M cells, arranged in N rows and M columns. Each cell contains an arrow (up, down, left or right), as shown below:\n\n[arrows.png]\n\nWhen it's their turn, a player can choose a starting position to place a token, then moves the token to the adjacent cell in the direction indicated by the arrow. The movement continues until the token leaves the game board, at which point the player earns a score equal to the number of cells traversed by their token.\nHowever, there are favorable starting positions, for which the token **will not** leave the game board. For example, all positions in the figure with a gray background are favorable. A player who chooses a favorable starting position earns a score equal to the number of distinct cells visited multiplied by 1000.\n\nWrite a program that, given the configuration of the game board, solves one of the following requirements:\n\n1. determines the score a player can obtain by placing their token on a specified starting position;\n2. determines the number of favorable cells on the game board;\n3. determines the maximum score a player can obtain at a move, choosing a convenient starting position.\n\n# Input Data\n\nThe input file `arrows.in` contains on the first line the requirement that must be met (1, 2 or 3). On the second line are the natural numbers N M, which represent the number of rows and columns on the game board. The next N lines contain M numbers from the set {1, 2, 3, 4} representing the arrows in the cells of the game board (1 meaning right, 2 meaning up, 3 meaning left, and 4 meaning down). The last line contains the natural numbers lin col, representing the row and column where the specified starting position is located. The values written on the same line in the input file are separated by spaces.\n\n# Output Data\n\nThe output file `arrows.out` will contain a single line with a natural number representing the answer to the specified requirement in the input file.\n\n# Restrictions and clarifications\n\n* 1 ≤ N, M ≤ 500;\n* The rows are numbered from 1 to N, and the columns from 1 to M.\n* For tests worth 20 points, the requirement is 1. For tests worth 40 points, the requirement is 2. For the other tests, worth 40 points as well, the requirement is 3."
    },
    {
      "link": "https://kilonova.ro/problems/926",
      "body": "**Triangular Zone Sums**\n\nConsider a two-dimensional table A with n rows, n columns, and natural number elements. A triangular zone represented by the triplet (lin, col, k) is a triangular area in the form of a right-angled triangle with sides of equal length |k|, defined as follows:\n\nFor k > 0, the zone consists of k lines:\n* On the first line of the zone, there are elements A[lin][col], A[lin][col+1], ..., A[lin][col+k-1];\n* On the second line of the zone, there are elements A[lin+1][col], A[lin+1][col+1], ..., A[lin+1][col+k-2];\n* On the third line of the zone, there are elements A[lin+2][col], A[lin+2][col+1], ..., A[lin+2][col+k-3];\n* ...\n* On the last line of the zone, there is the element A[lin+k-1][col].\n\nFor k<0, the zone consists of |k|=-k lines:\n* On the first line of the zone, there is the element A[lin-|k|+1][col];\n* On the second line of the zone, there are elements A[lin-|k|+2][col-1], A[lin-|k|+2][col];\n* ...\n* On the last line of the zone, there are elements A[lin][col-|k|+1], A[lin][col-|k|+2], ..., A[lin][col].\n\nThe sum of the elements that make up a triangular zone is called the zone sum.\n\n**Task**\n\nWrite a program to determine the largest of the zone sums, given the table A and Q triangular zones.\n\n**Input**\n\nThe input file `triunghi.in` contains on the first line the natural number n, with the meaning from the statement. On the next n lines are n natural values, representing the elements of the table A. On line n + 2 is the natural number Q, representing the number of triangular zones. On the next Q lines are triplets of values lin col k, which represent the Q zones, in the form described above. The values on the same line of the file are separated by a single space.\n\n**Output**\n\nThe output file `triunghi.out` will contain a single line with a natural number representing the maximum sum required.\n\n**Restrictions and clarifications**\n\n* $3 \\leq n \\leq 1 \\ 000$; $1 \\leq Q \\leq 100 \\ 000$; $2 \\leq |k| \\leq n$;\n* The values in the table are natural numbers from the interval [$1, 100$].\n* The lines and columns of the table A are numbered from 1 to n (lines from top to bottom, and columns from left to right).\n* |k| represents the modulus of the number k (k, for k ≥ 0, respectively -k, for k < 0).\n* It is guaranteed that any triangular zone among the Q is completely included in the table A."
    },
    {
      "link": "https://kilonova.ro/problems/936",
      "body": "Here is the challenge body in English:\n\nFarmer Feder cultivates potatoes on a rectangular field of width $N$ meters and length $M$ meters, divided into $N \\times M$ identical square zones of length 1 meter, arranged side by side, with $N$ rows (numbered from 1 to $N$) and $M$ columns (numbered from 1 to $M$).\n\nIn each square zone, there is a potato plant. Walking across the field from the first row to the last row, odd-numbered rows are traversed from column 1 to column $M$, while even-numbered rows are traversed from column $M$ to column 1, the farmer (a math enthusiast) has written down the numbers of potatoes produced by each plant in the order visited, and found that he obtained the sequence of unit digits of the first $N \\times M$ terms of the Fibonacci sequence (see Figure 1, where $N = 3$ and $M = 6$).\n\n# Task\n\nWrite a program that reads the numbers $N$ and $M$ (with the meaning given), and then determines:\n\n1. The number of plants in the field that produce no potatoes;\n2. The maximum number of potatoes that can be produced by plants in a square area from the farmer's field;\n3. For each of the $Q$ pairs of numbers ($A$, $B$) read, the number of potatoes produced by plants in zones located between columns with numbers $A$ and $B$, including these.\n\n# Input\n\nThe input file `cartofi.in` contains on the first line a natural number $C$ representing the requirement that must be met (1, 2 or 3). The second line of the file contains two natural numbers $N$ and $M$, separated by a space, with the meaning given. If $C = 3$, the file will also contain on the third line a natural number $Q$, and on each of the following $Q$ lines, two natural numbers representing a pair of numbers ($A$, $B$).\n\n# Output\n\nThe output file `cartofi.out` will contain:\n\nIf $C = 1$, on the first line a natural number representing the answer to requirement 1.\nIf $C = 2$, on the first line a natural number representing the answer to requirement 2.\nIf $C = 3$, $Q$ lines, each containing a natural number representing the answer to requirement 3 for each pair ($A$, $B$).\n\n# Restrictions and clarifications\n\n* $2 \\leq N \\leq 500 \\ 000 \\ 000$;\n* $3 \\leq M \\leq 1 \\ 000 \\ 000 \\ 000$;\n* $N \\leq M$;\n* $Q \\leq 100 \\ 000$;\n* $1 \\leq A \\leq B \\leq M$;\n* Requirement 1 is worth 20 points, while requirements 2 and 3 are each worth 40 points.\n* The Fibonacci sequence is defined as: $f(1) = 1$, $f(2) = 1$ and $f(n) = f(n-1) + f(n-2)$ if $n \\geq 3$ ($n$ is a non-zero natural number).\n* A square area from the field consists of $K * K$ adjacent square zones, arranged in $K$ rows and $K$ columns, where $1 \\leq K \\leq \\min(N, M)$."
    },
    {
      "link": "https://kilonova.ro/problems/947",
      "body": "Here is the challenge in English:\n\nAna and Bogdan have invented a new game, which they called Strips. It's a strategy game, but also a memory training game, since it's played on a board that isn't visible to both players during the game.\n\nThe game board is a white strip of length $N$ cm, marked with positions of length 1 cm. The positions are numbered on the board from 0 to $N - 1$, position 0 being marked at the beginning of the table (left end), and position $N - 1$ being marked at the end of the table (right end).\n\nAt the beginning of the game, each player has $Nr$ colored strips, all of the same length $L$ cm. Ana's strips are red, while Bogdan's strips are green.\n\nPlayers move alternately, with Ana moving first. On a turn, the player who is up chooses a position on the game board and if the position is valid, a strip of the respective player will be placed on the board with its left end in the chosen position. If the position is not valid, the move won't be executed, and the player will receive 1 penalty point and lose the strip that would have been placed on the board at that position (it's removed from the game).\n\nA position is considered valid if a strip of length $L$ with its left end fixed at the specified position can be placed on the board, so that the strip is entirely on the board, without overlapping or touching any area colored in the opponent's color.\n\nThe game ends when the players no longer have strips. Each player's goal is to get the largest possible area of a strip colored in their own color. An area on the strip is made up of consecutive positions, colored with the same color.\n\n# Task\n\nWrite a program that reads the length of the game board, the number of strips each player has at the beginning of the game, the length of the strips, as well as the positions specified by the players during the game and solves the following two requirements:\n\n* determine the number of penalty points for each of the two players;\n* determine for each player what is the maximum length of an area on the board colored in their own color at the end of the game.\n\n# Input\n\nThe input file `strips.in` contains on the first line a natural number $C$ representing the requirement to be solved ($1$ or $2$). On the second line are three natural numbers separated by one space $N \\ Nr \\ L$, with the meaning from the statement. The remaining lines of the input file contain, in order, the positions specified by the players during the game, each position on a line.\n\n# Output\n\nThe output file `strips.out` will contain a single line with two natural numbers $rezA$ and $rezB$ separated by a single space. If $C = 1$ then $rezA$ is the number of penalty points accumulated by Ana, and $rezB$ is the number of penalty points accumulated by Bogdan. If $C = 2$ then $rezA$ is the maximum length of an area colored red at the end of the game, and $rezB$ is the maximum length of an area colored green at the end of the game.\n\n# Restrictions and clarifications\n\n* $1 \\leq N \\leq 1 \\ 000 \\ 000 \\ 000$;\n* $1 \\leq Nr \\leq 50 \\ 000$;\n* $1 \\leq L \\leq 20 \\ 000$;\n* It is guaranteed that for the test data, at the end of the game, for each of the two players, the number of disjoint areas on the board colored in the player's color is $\\leq 5 \\ 000$.\n* Positions are natural numbers less than $N$.\n* Since they're beginners, Ana and Bogdan aren't playing optimally yet.\n* For tests worth 50 points, the requirement is 1.\n* For tests worth 40 points, $1 \\leq N \\leq 1 \\ 000 \\ 000$; $1 \\leq L \\leq 1 \\ 000$; and $1 \\leq Nr \\leq 1 \\ 000$."
    }
  ],
  "processed_en_temp06_i2_legraphista_pansophic-1-preview-llama31_8b-instruct-fp16": [
    {
      "link": "https://kilonova.ro/problems/743",
      "body": "Andrei, the music enthusiast and math whiz, has set out to create an \"Endless Symphony\" using a new scale of 10 musical notes. He starts with two natural numbers a and b (a < b) and generates each note by multiplying a by 10 and dividing the result by b (integer division). To avoid repeating notes, he updates a after each generation using the formula: a = a * 10 mod b.\n\nGiven a and b, your task is to write a program that determines the digits of the theme and refrain in Andrei's symphony. The theme is the initial sequence of notes before the refrain repeats, and the refrain is the repeating sequence. Your program should output the digits of the theme, followed by the digits of the refrain, and finally the number of digits in the refrain.\n\nHere's an example to illustrate this:\n\n* a = 42\n* b = 130\n\nThe generated notes are: 3 2 3 0 7 6 9 2 3 0 7 6 9 2 ...\n\nIn this case, the theme is 3 and the refrain is 230769 (note that the refrain may not always be a whole number).\n\nYour program should read the input from the file \"muzica.in\", which contains two values: a and b on a single line. The output should be written to the file \"muzica.out\" in the following format:\n\n* Theme digits: 3\n* Refrain digits: 230769\n* Number of refrain digits: 6\n\nNote that the input values will satisfy the following conditions:\n\n* 1 < a, b < 1000\n* a ≠ b"
    },
    {
      "link": "https://kilonova.ro/problems/755",
      "body": "The great wizard Prospero has a magnificent garden tended by a multitude of elves who fly along the alleys at dawn hours to water the plants in the ornamental stone vases placed on the edges. There is a pond at the end of the garden and a main alley that starts from the pond and leads to the entrance. Secondary alleys branch off the main alley, forming elongated rounds that return to the same place, at the main alley.\n\nIt is known that there are $n$ elves, numbered from 1 to $n$, each responsible for one of the secondary alleys. All of them start from the pond at 5:00:00 in the morning with a water vase prepared the night before, traverse the main alley to their round, then walk along their own alley, return to the main alley, go back to the pond to refuel with water and repeat the process until 9:00:00 when they retire to shade for sleep. It is known that all elves fly without interruption, at the same speed, for exactly 4 hours. The number of seconds needed for each elf to reach their round from the pond and the number of seconds needed to traverse their own round are known for each elf. Any elf who reaches the pond fills their vase in exactly one second, from a faucet located on the edge of the pond. For example, if the elf responsible for round 5 in the figure needs 2 seconds to reach their round and 15 seconds to traverse round 5, they will return to the pond to refill their vase at 5:00:19 ($2 + 15 + 2$), fill their vase, and start again at 5:00:20, return again at 5:00:39, and leave again at 5:00:40, etc.\n\nTwo elves cannot fill their vase at the same time from the same faucet.\n\n# Task\n\nDetermine the minimum number of faucets with which the pond must be equipped so that no elf ever has to wait to refill their vase.\n\n# Input\n\nThe input file `elfi.in` contains:\n\n* $n$, the number of elves, on the first line;\n* $n$ pairs of the form $c_i \\ p_i$ representing the number of seconds from the pond to each elf's round and respectively the number of seconds needed to traverse their own round, on the following $n$ lines of the file.\n\n# Output\n\nThe output file `elfi.out` contains one line with a single number representing the minimum number of faucets required.\n\n# Restrictions and clarifications\n\n* $2 \\leq n \\leq 5 \\ 000$;\n* $1 \\leq c_i \\leq 100$;\n* $1 \\leq p_i \\leq 100$."
    },
    {
      "link": "https://kilonova.ro/problems/766",
      "body": "**Electoral Campaign Cleanup**\n\nThe central park in the city is still in a state of disrepair after the electoral campaign, with posters that have been damaged by rain and wind. The local government has decided to take action and form a committee to create advertising panels to cover up the damaged areas.\n\nDue to limited funds, only a certain number of advertising panels will be allocated, and they must occupy as small an area as possible. The committee received data from the field in the form of: length of the wall, how many units are occupied with posters that need to be covered, and the maximum number of panels that can be used. They also received information about which units on the wall are already damaged.\n\n**Task**\n\nGiven the length of the wall, the number of units that are damaged, the maximum number of panels that can be used, and the units on the wall that are damaged, determine the minimum total length of the panels needed to cover the area and the number of panels used. The minimum length is defined as the total number of wall units covered in such a way that the problem areas are masked. When covering the damaged wall units, it is not necessarily necessary to use all the panels. With limited panel usage, there is a possibility of covering clean areas on the wall.\n\n**Input**\n\nThe input file `afise.in` contains three values on the first line separated by a single space: $L \\ n \\ k$, with the meaning: $L$ is the length of the wall, $n$ is the number of units to be covered, and $k$ is the maximum number of panels that can be used. The second line contains $n$ values $x_1, x_2, ..., x_n$, where $x_i$ represents the unit on the wall that is covered by an old poster. These values are in a random order.\n\n**Output**\n\nThe output file `afise.out` contains a single line with two values representing the minimum total length used and the number of panels used to cover all damaged areas.\n\n**Restrictions and clarifications**\n\n* $0 < L \\leq 1 \\ 000$;\n* $0 < n \\leq L$;\n* $0 < k \\leq L / 2$."
    },
    {
      "link": "https://kilonova.ro/problems/936",
      "body": "Here is the challenge body in English:\n\nFarmer Feder cultivates potatoes on a rectangular field of width $N$ meters and length $M$ meters, divided into $N \\times M$ identical square zones of length 1 meter, arranged side by side, with $N$ rows (numbered from 1 to $N$) and $M$ columns (numbered from 1 to $M$).\n\nIn each square zone, there is a potato plant. Walking across the field from the first row to the last row, odd-numbered rows are traversed from column 1 to column $M$, while even-numbered rows are traversed from column $M$ to column 1, the farmer (a math enthusiast) has written down the numbers of potatoes produced by each plant in the order visited, and found that he obtained the sequence of unit digits of the first $N \\times M$ terms of the Fibonacci sequence (see Figure 1, where $N = 3$ and $M = 6$).\n\n# Task\n\nWrite a program that reads the numbers $N$ and $M$ (with the meaning given), and then determines:\n\n1. The number of plants in the field that produce no potatoes;\n2. The maximum number of potatoes that can be produced by plants in a square area from the farmer's field;\n3. For each of the $Q$ pairs of numbers ($A$, $B$) read, the number of potatoes produced by plants in zones located between columns with numbers $A$ and $B$, including these.\n\n# Input\n\nThe input file `cartofi.in` contains on the first line a natural number $C$ representing the requirement that must be met (1, 2 or 3). The second line of the file contains two natural numbers $N$ and $M$, separated by a space, with the meaning given. If $C = 3$, the file will also contain on the third line a natural number $Q$, and on each of the following $Q$ lines, two natural numbers representing a pair of numbers ($A$, $B$).\n\n# Output\n\nThe output file `cartofi.out` will contain:\n\nIf $C = 1$, on the first line a natural number representing the answer to requirement 1.\nIf $C = 2$, on the first line a natural number representing the answer to requirement 2.\nIf $C = 3$, $Q$ lines, each containing a natural number representing the answer to requirement 3 for each pair ($A$, $B$).\n\n# Restrictions and clarifications\n\n* $2 \\leq N \\leq 500 \\ 000 \\ 000$;\n* $3 \\leq M \\leq 1 \\ 000 \\ 000 \\ 000$;\n* $N \\leq M$;\n* $Q \\leq 100 \\ 000$;\n* $1 \\leq A \\leq B \\leq M$;\n* Requirement 1 is worth 20 points, while requirements 2 and 3 are each worth 40 points.\n* The Fibonacci sequence is defined as: $f(1) = 1$, $f(2) = 1$ and $f(n) = f(n-1) + f(n-2)$ if $n \\geq 3$ ($n$ is a non-zero natural number).\n* A square area from the field consists of $K * K$ adjacent square zones, arranged in $K$ rows and $K$ columns, where $1 \\leq K \\leq \\min(N, M)$."
    }
  ],
  "processed_en_temp06_i1_llama31_8b-instruct-fp16": [
    {
      "link": "https://kilonova.ro/problems/766",
      "body": "**Electoral Campaign Cleanup**\n\nThe central park in the city is still in a state of disrepair after the electoral campaign, with posters that have been damaged by rain and wind. The local government has decided to take action and form a committee to create advertising panels to cover up the damaged areas.\n\nDue to limited funds, only a certain number of advertising panels will be allocated, and they must occupy as small an area as possible. The committee received data from the field in the form of: length of the wall, how many units are occupied with posters that need to be covered, and the maximum number of panels that can be used. They also received information about which units on the wall are already damaged.\n\n**Task**\n\nGiven the length of the wall, the number of units that are damaged, the maximum number of panels that can be used, and the units on the wall that are damaged, determine the minimum total length of the panels needed to cover the area and the number of panels used. The minimum length is defined as the total number of wall units covered in such a way that the problem areas are masked. When covering the damaged wall units, it is not necessarily necessary to use all the panels. With limited panel usage, there is a possibility of covering clean areas on the wall.\n\n**Input**\n\nThe input file `afise.in` contains three values on the first line separated by a single space: $L \\ n \\ k$, with the meaning: $L$ is the length of the wall, $n$ is the number of units to be covered, and $k$ is the maximum number of panels that can be used. The second line contains $n$ values $x_1, x_2, ..., x_n$, where $x_i$ represents the unit on the wall that is covered by an old poster. These values are in a random order.\n\n**Output**\n\nThe output file `afise.out` contains a single line with two values representing the minimum total length used and the number of panels used to cover all damaged areas.\n\n**Restrictions and clarifications**\n\n* $0 < L \\leq 1 \\ 000$;\n* $0 < n \\leq L$;\n* $0 < k \\leq L / 2$."
    },
    {
      "link": "https://kilonova.ro/problems/936",
      "body": "Here is the challenge body in English:\n\nFarmer Feder cultivates potatoes on a rectangular field of width $N$ meters and length $M$ meters, divided into $N \\times M$ identical square zones of length 1 meter, arranged side by side, with $N$ rows (numbered from 1 to $N$) and $M$ columns (numbered from 1 to $M$).\n\nIn each square zone, there is a potato plant. Walking across the field from the first row to the last row, odd-numbered rows are traversed from column 1 to column $M$, while even-numbered rows are traversed from column $M$ to column 1, the farmer (a math enthusiast) has written down the numbers of potatoes produced by each plant in the order visited, and found that he obtained the sequence of unit digits of the first $N \\times M$ terms of the Fibonacci sequence (see Figure 1, where $N = 3$ and $M = 6$).\n\n# Task\n\nWrite a program that reads the numbers $N$ and $M$ (with the meaning given), and then determines:\n\n1. The number of plants in the field that produce no potatoes;\n2. The maximum number of potatoes that can be produced by plants in a square area from the farmer's field;\n3. For each of the $Q$ pairs of numbers ($A$, $B$) read, the number of potatoes produced by plants in zones located between columns with numbers $A$ and $B$, including these.\n\n# Input\n\nThe input file `cartofi.in` contains on the first line a natural number $C$ representing the requirement that must be met (1, 2 or 3). The second line of the file contains two natural numbers $N$ and $M$, separated by a space, with the meaning given. If $C = 3$, the file will also contain on the third line a natural number $Q$, and on each of the following $Q$ lines, two natural numbers representing a pair of numbers ($A$, $B$).\n\n# Output\n\nThe output file `cartofi.out` will contain:\n\nIf $C = 1$, on the first line a natural number representing the answer to requirement 1.\nIf $C = 2$, on the first line a natural number representing the answer to requirement 2.\nIf $C = 3$, $Q$ lines, each containing a natural number representing the answer to requirement 3 for each pair ($A$, $B$).\n\n# Restrictions and clarifications\n\n* $2 \\leq N \\leq 500 \\ 000 \\ 000$;\n* $3 \\leq M \\leq 1 \\ 000 \\ 000 \\ 000$;\n* $N \\leq M$;\n* $Q \\leq 100 \\ 000$;\n* $1 \\leq A \\leq B \\leq M$;\n* Requirement 1 is worth 20 points, while requirements 2 and 3 are each worth 40 points.\n* The Fibonacci sequence is defined as: $f(1) = 1$, $f(2) = 1$ and $f(n) = f(n-1) + f(n-2)$ if $n \\geq 3$ ($n$ is a non-zero natural number).\n* A square area from the field consists of $K * K$ adjacent square zones, arranged in $K$ rows and $K$ columns, where $1 \\leq K \\leq \\min(N, M)$."
    }
  ],
  "processed_en_temp06_i3_llama31_8b-instruct-fp16": [
    {
      "link": "https://kilonova.ro/problems/766",
      "body": "**Electoral Campaign Cleanup**\n\nThe central park in the city is still in a state of disrepair after the electoral campaign, with posters that have been damaged by rain and wind. The local government has decided to take action and form a committee to create advertising panels to cover up the damaged areas.\n\nDue to limited funds, only a certain number of advertising panels will be allocated, and they must occupy as small an area as possible. The committee received data from the field in the form of: length of the wall, how many units are occupied with posters that need to be covered, and the maximum number of panels that can be used. They also received information about which units on the wall are already damaged.\n\n**Task**\n\nGiven the length of the wall, the number of units that are damaged, the maximum number of panels that can be used, and the units on the wall that are damaged, determine the minimum total length of the panels needed to cover the area and the number of panels used. The minimum length is defined as the total number of wall units covered in such a way that the problem areas are masked. When covering the damaged wall units, it is not necessarily necessary to use all the panels. With limited panel usage, there is a possibility of covering clean areas on the wall.\n\n**Input**\n\nThe input file `afise.in` contains three values on the first line separated by a single space: $L \\ n \\ k$, with the meaning: $L$ is the length of the wall, $n$ is the number of units to be covered, and $k$ is the maximum number of panels that can be used. The second line contains $n$ values $x_1, x_2, ..., x_n$, where $x_i$ represents the unit on the wall that is covered by an old poster. These values are in a random order.\n\n**Output**\n\nThe output file `afise.out` contains a single line with two values representing the minimum total length used and the number of panels used to cover all damaged areas.\n\n**Restrictions and clarifications**\n\n* $0 < L \\leq 1 \\ 000$;\n* $0 < n \\leq L$;\n* $0 < k \\leq L / 2$."
    },
    {
      "link": "https://kilonova.ro/problems/936",
      "body": "Here is the challenge body in English:\n\nFarmer Feder cultivates potatoes on a rectangular field of width $N$ meters and length $M$ meters, divided into $N \\times M$ identical square zones of length 1 meter, arranged side by side, with $N$ rows (numbered from 1 to $N$) and $M$ columns (numbered from 1 to $M$).\n\nIn each square zone, there is a potato plant. Walking across the field from the first row to the last row, odd-numbered rows are traversed from column 1 to column $M$, while even-numbered rows are traversed from column $M$ to column 1, the farmer (a math enthusiast) has written down the numbers of potatoes produced by each plant in the order visited, and found that he obtained the sequence of unit digits of the first $N \\times M$ terms of the Fibonacci sequence (see Figure 1, where $N = 3$ and $M = 6$).\n\n# Task\n\nWrite a program that reads the numbers $N$ and $M$ (with the meaning given), and then determines:\n\n1. The number of plants in the field that produce no potatoes;\n2. The maximum number of potatoes that can be produced by plants in a square area from the farmer's field;\n3. For each of the $Q$ pairs of numbers ($A$, $B$) read, the number of potatoes produced by plants in zones located between columns with numbers $A$ and $B$, including these.\n\n# Input\n\nThe input file `cartofi.in` contains on the first line a natural number $C$ representing the requirement that must be met (1, 2 or 3). The second line of the file contains two natural numbers $N$ and $M$, separated by a space, with the meaning given. If $C = 3$, the file will also contain on the third line a natural number $Q$, and on each of the following $Q$ lines, two natural numbers representing a pair of numbers ($A$, $B$).\n\n# Output\n\nThe output file `cartofi.out` will contain:\n\nIf $C = 1$, on the first line a natural number representing the answer to requirement 1.\nIf $C = 2$, on the first line a natural number representing the answer to requirement 2.\nIf $C = 3$, $Q$ lines, each containing a natural number representing the answer to requirement 3 for each pair ($A$, $B$).\n\n# Restrictions and clarifications\n\n* $2 \\leq N \\leq 500 \\ 000 \\ 000$;\n* $3 \\leq M \\leq 1 \\ 000 \\ 000 \\ 000$;\n* $N \\leq M$;\n* $Q \\leq 100 \\ 000$;\n* $1 \\leq A \\leq B \\leq M$;\n* Requirement 1 is worth 20 points, while requirements 2 and 3 are each worth 40 points.\n* The Fibonacci sequence is defined as: $f(1) = 1$, $f(2) = 1$ and $f(n) = f(n-1) + f(n-2)$ if $n \\geq 3$ ($n$ is a non-zero natural number).\n* A square area from the field consists of $K * K$ adjacent square zones, arranged in $K$ rows and $K$ columns, where $1 \\leq K \\leq \\min(N, M)$."
    },
    {
      "link": "https://kilonova.ro/problems/947",
      "body": "Here is the challenge in English:\n\nAna and Bogdan have invented a new game, which they called Strips. It's a strategy game, but also a memory training game, since it's played on a board that isn't visible to both players during the game.\n\nThe game board is a white strip of length $N$ cm, marked with positions of length 1 cm. The positions are numbered on the board from 0 to $N - 1$, position 0 being marked at the beginning of the table (left end), and position $N - 1$ being marked at the end of the table (right end).\n\nAt the beginning of the game, each player has $Nr$ colored strips, all of the same length $L$ cm. Ana's strips are red, while Bogdan's strips are green.\n\nPlayers move alternately, with Ana moving first. On a turn, the player who is up chooses a position on the game board and if the position is valid, a strip of the respective player will be placed on the board with its left end in the chosen position. If the position is not valid, the move won't be executed, and the player will receive 1 penalty point and lose the strip that would have been placed on the board at that position (it's removed from the game).\n\nA position is considered valid if a strip of length $L$ with its left end fixed at the specified position can be placed on the board, so that the strip is entirely on the board, without overlapping or touching any area colored in the opponent's color.\n\nThe game ends when the players no longer have strips. Each player's goal is to get the largest possible area of a strip colored in their own color. An area on the strip is made up of consecutive positions, colored with the same color.\n\n# Task\n\nWrite a program that reads the length of the game board, the number of strips each player has at the beginning of the game, the length of the strips, as well as the positions specified by the players during the game and solves the following two requirements:\n\n* determine the number of penalty points for each of the two players;\n* determine for each player what is the maximum length of an area on the board colored in their own color at the end of the game.\n\n# Input\n\nThe input file `strips.in` contains on the first line a natural number $C$ representing the requirement to be solved ($1$ or $2$). On the second line are three natural numbers separated by one space $N \\ Nr \\ L$, with the meaning from the statement. The remaining lines of the input file contain, in order, the positions specified by the players during the game, each position on a line.\n\n# Output\n\nThe output file `strips.out` will contain a single line with two natural numbers $rezA$ and $rezB$ separated by a single space. If $C = 1$ then $rezA$ is the number of penalty points accumulated by Ana, and $rezB$ is the number of penalty points accumulated by Bogdan. If $C = 2$ then $rezA$ is the maximum length of an area colored red at the end of the game, and $rezB$ is the maximum length of an area colored green at the end of the game.\n\n# Restrictions and clarifications\n\n* $1 \\leq N \\leq 1 \\ 000 \\ 000 \\ 000$;\n* $1 \\leq Nr \\leq 50 \\ 000$;\n* $1 \\leq L \\leq 20 \\ 000$;\n* It is guaranteed that for the test data, at the end of the game, for each of the two players, the number of disjoint areas on the board colored in the player's color is $\\leq 5 \\ 000$.\n* Positions are natural numbers less than $N$.\n* Since they're beginners, Ana and Bogdan aren't playing optimally yet.\n* For tests worth 50 points, the requirement is 1.\n* For tests worth 40 points, $1 \\leq N \\leq 1 \\ 000 \\ 000$; $1 \\leq L \\leq 1 \\ 000$; and $1 \\leq Nr \\leq 1 \\ 000$."
    }
  ],
  "oji.translation.ro_viii-en_temp04_2_gpt4o": [
    {
      "link": "https://kilonova.ro/problems/802",
      "body": "Here's the challenge in English:\n\nMaria likes prime numbers and powers of prime numbers. Starting from a prime number $p$, she constructs new numbers, each constructed number being a product of the form $p^y$ ($y \\in ℕ$, $y \\neq 0$) or $q \\cdot p^m$, where $m \\in ℕ$ and $q$ is a prime number, calling them $p$-primes. For example, the numbers $2, 3, 4, 5, 6, 7, 8, 10, 12, 13, 14, 16, 17$ are the first $13$ $2$-primes because $2 = 2^1$, $3 = 3 \\cdot 2^0$, $4 = 2^2$, $5 = 5 \\cdot 2^0$, $6 = 3 \\cdot 2^1$, $7 = 7 \\cdot 2^0$, $8 = 2^3$, $10 = 5 \\cdot 2^1$, $12 = 3 \\cdot 2^2$, $13 = 13 \\cdot 2^0$, $14 = 7 \\cdot 2^1$, $16 = 2^4$, $17 = 17 \\cdot 2^0$.\n\nOne day, Maria found a piece of paper with a string of $n$ natural numbers written on it. Besides being passionate about numbers and sequences, she wondered how many sequences are on the sheet with the following properties:\n\n* They contain exactly $k$ $p$-primes.\n* They start and end with a $p$-prime.\n\nIn addition, Maria wants to know the starting and ending positions of each sequence, relative to the string written on the piece of paper.\n\n# Task\n\nWrite a program that reads multiple sets of data, each set being formed from numbers $n$, $p$, $k$, with the meanings given above, and the string with $n$ elements $a_1, a_2, a_3, \\dots, a_n$, Maria's numbers. The program will determine for each set of data the number of sequences that contain exactly $k$ $p$-primes, as well as the starting and ending positions of these sequences in the given string.\n\n# Input Data\n\nThe number $D$ representing the number of sets of data in the file `secvente.in` is on the first line. The sets of data are written in the file one after the other. For each set of data, the first line contains three natural numbers: $n$ (the number of elements on the sheet), $p$, and $k$ (with the meaning given above), separated by a single space, and each of the next $n$ lines contains a single natural number from the string $a_1, a_2, a_3, \\dots, a_n$, Maria's numbers.\n\n# Output Data\n\nThe file `secvente.out` will contain $D$ solutions corresponding to the $D$ sets of data. For each solution, the first line will contain a number $x$ representing the number of sequences that meet the required properties, and each of the next $x$ lines will contain two natural numbers, separated by a single space, representing the starting and ending positions of each sequence, in order of increasing starting position. If there is no such sequence in the string, the first line of the set will contain the value $0$.\n\n# Restrictions and Clarifications\n\n* $1 \\leq D \\leq 15$\n* $1 \\leq k, n \\leq 15 \\ 000$\n* $2 \\leq p \\leq 30 \\ 000$; $p$ is a prime natural number\n* $1 \\leq a_1, a_2, a_3, \\dots, a_n \\leq 30 \\ 000$; $a_1, a_2, a_3, \\dots, a_n \\in ℕ$\n* The positions in the string are numbered from 1.\n* The number 1 is not $p$-prime.\n* A sequence in a string is formed by elements on consecutive positions in the given string."
    }
  ]
}
